Robot-Body-Aware Traversal Risk Graph Planning for Wheeled-Legged Robots in Complex Terrain

Traversal Risk Graphs (TRGs) provide a compact, terrain-aware representation for global navigation, but native TRG costs are computed over circular node neighborhoods and edge-aligned terrain regions rather than the robot's oriented body footprint. For wheeled-legged robots, this abstraction can miss partial support loss and body-terrain interference, especially during turns. We present Robot-Body-Aware TRG planning (RB-TRG), which builds on the sparse TRG representation and lifts edge-wise terrain-risk search to heading- and turn-aware body-risk transitions. An oriented rectangular footprint is sampled along graph edges and yaw sweeps to measure longitudinal support variation, lateral inclination, terrain interference, and exposure to untrusted map regions. Mean-and-upper-tail features are incorporated into transition costs, whose accumulated value is minimized by A* over ordered node-pair states, preserving TRG construction and its planning interface. We evaluate RB-TRG in a same-graph study on four scanned terrain environments and in paired closed-loop MuJoCo trials. RB-TRG reduces the three core geometric body-placement metrics and increases end-to-end success from 51.5% to 68.5%, while increasing mean path length by 2.3%. A Go2-W deployment further demonstrates RB-TRG with a full LiDAR navigation stack, which received the Best Autonomy and Best Mobility awards at the IEEE ICRA 2026 Legged Robot Challenges. The code for RB-TRG is released at https://github.com/ZhiqiaoGuo/RB-TRG.

==> data/native_rb_trg_summary.json <==
{
  "common_eligible_outcomes": {
    "native": {
      "query_count": 34,
      "success_count": 103,
      "success_rate": 0.6058823529411764,
      "timeout_count": 67,
      "trial_count": 170
    },
    "rb_trg_soft": {
      "query_count": 34,
      "success_count": 134,
      "success_rate": 0.788235294117647,
      "timeout_count": 36,
      "trial_count": 170
    }
  },
  "common_execution_coverage": 0.85,
  "common_execution_eligible_query_count": 34,
  "configurations": {
    "native_fixed": {
      "available_query_count": 40,
      "conditional_success_rate": 0.5953757225433526,
      "conditional_success_wilson_95_ci": [
        0.5209344049834946,
        0.6656734200144877
      ],
      "configuration": {
        "execution_mode": "fixed",
        "label": "native_fixed",
        "planner_results_dir": "results/native_rb_trg/light_smooth_scene1_probe and results/native_rb_trg/light_smooth_scenes2to4_probe",
        "variant": "native"
      },
      "coverage": 0.875,
      "end_to_end_success_rate": 0.515,
      "execution_count": 173,
      "execution_coverage": 0.875,
      "execution_eligible_query_count": 35,
      "fall_rate": 0.0,
      "fall_termination_enabled": false,
      "metrics": {
        "cross_track_rmse_m": {
          "count": 173,
          "mean": 0.37744375219200865,
          "median": 0.06923981521838204
        },
        "duration_s": {
          "count": 173,
          "mean": 53.085549132933444,
          "median": 34.79000000000033
        },
        "low_wheel_contact_fraction": {
          "count": 173,
          "mean": 0.53356537489134,
          "median": 0.49277777777777776
        },
        "low_wheel_contact_longest_s": {
          "count": 173,
          "mean": 5.811040462426691,
          "median": 0.49999999999994493
        },
        "mean_abs_wheel_slip_proxy": {
          "count": 173,
          "mean": 0.6471162962198629,
          "median": 0.6540759504547428
        },
        "minimum_base_clearance_m": {
          "count": 173,
          "mean": -124.62767769255301,
          "median": 0.1781913499088505
        },
        "non_wheel_contact_fraction": {
          "count": 173,
          "mean": 0.277372418184283,
          "median": 0.14482758620689656
        },
        "non_wheel_contact_longest_s": {
          "count": 173,
          "mean": 7.472658959536279,
          "median": 0.2599999999998559
        },
        "p95_abs_pitch_deg": {
          "count": 173,
          "mean": 25.228914798957515,
          "median": 16.82673575768543
        },
        "p95_abs_roll_deg": {
          "count": 173,
          "mean": 10.241551325510342,
          "median": 7.740663107595166
        }
      },
      "planning_coverage": 1.0,
      "post_initialization_execution_count": 173,
      "post_initialization_success_rate": 0.5953757225433526,
      "post_initialization_success_wilson_95_ci": [
        0.5209344049834946,
        0.6656734200144877
      ],
      "status_counts": {
        "success": 103,
        "timeout": 70
      },
      "successful_duration_s": {
        "count": 103,
        "mean": 28.004854368931543,
        "median": 21.389999999997467
      },
      "sustained_fall_criterion_violation_count": 40,
      "sustained_fall_criterion_violation_rate": 0.23121387283236994,
      "timeout_rate": 0.4046242774566474
    },
    "rb_trg_soft": {
      "available_query_count": 40,
      "conditional_success_rate": 0.7611111111111111,
      "conditional_success_wilson_95_ci": [
        0.6937760816102222,
        0.8175340472529352
      ],
      "configuration": {
        "execution_mode": "fixed",
        "label": "rb_trg_soft",
        "planner_results_dir": "results/native_rb_trg/light_smooth_scene1_probe and results/native_rb_trg/light_smooth_scenes2to4_probe",
        "variant": "rb_trg_soft"
      },
      "coverage": 0.9,
      "end_to_end_success_rate": 0.685,
      "execution_count": 180,
      "execution_coverage": 0.9,
      "execution_eligible_query_count": 36,
      "fall_rate": 0.0,
      "fall_termination_enabled": false,
      "metrics": {
        "cross_track_rmse_m": {
          "count": 180,
          "mean": 0.07451109997869276,
          "median": 0.0612193529604679
        },
        "duration_s": {
          "count": 180,
          "mean": 45.54749999999194,
          "median": 27.459999999994103
        },
        "low_wheel_contact_fraction": {
          "count": 180,
          "mean": 0.5032453775992484,
          "median": 0.5192842870219463
        },
        "low_wheel_contact_longest_s": {
          "count": 180,
          "mean": 2.9421111111106155,
          "median": 0.44999999999995044
        },
        "mean_abs_wheel_slip_proxy": {
          "count": 180,
          "mean": 0.6136385697270044,
          "median": 0.6233370047137021
        },
        "minimum_base_clearance_m": {
          "count": 180,
          "mean": 0.21021219302675698,
          "median": 0.17840065347213482
        },
        "non_wheel_contact_fraction": {
          "count": 180,
          "mean": 0.1842202788789739,
          "median": 0.09323937323810096
        },
        "non_wheel_contact_longest_s": {
          "count": 180,
          "mean": 2.780777777777264,
          "median": 0.18999999999997907
        },
        "p95_abs_pitch_deg": {
          "count": 180,
          "mean": 21.656552986351127,
          "median": 16.440834476461106
        },
        "p95_abs_roll_deg": {
          "count": 180,
          "mean": 8.83179257112559,
          "median": 8.227230983819315
        }
      },
      "planning_coverage": 1.0,
      "post_initialization_execution_count": 180,
      "post_initialization_success_rate": 0.7611111111111111,
      "post_initialization_success_wilson_95_ci": [
        0.6937760816102222,
        0.8175340472529352
      ],
      "status_counts": {
        "success": 137,
        "timeout": 43
      },
      "successful_duration_s": {
        "count": 137,
        "mean": 31.5983941605844,
        "median": 23.00999999999657
      },
      "sustained_fall_criterion_violation_count": 25,
      "sustained_fall_criterion_violation_rate": 0.1388888888888889,
      "timeout_rate": 0.2388888888888889
    }
  },
  "paired_common_eligible_metrics": {
    "cross_track_rmse_m": {
      "native_mean": 0.3828384363453515,
      "pair_count": 170,
      "paired_delta_rb_minus_native": -0.3089564757590679,
      "paired_query_cluster_bootstrap_95_ci": [
        -0.7443100677385256,
        -0.013421391038646438
      ],
      "rb_mean": 0.0738819605862836
    },
    "low_wheel_contact_fraction": {
      "native_mean": 0.5309675089580498,
      "pair_count": 170,
      "paired_delta_rb_minus_native": -0.03029973350355759,
      "paired_query_cluster_bootstrap_95_ci": [
        -0.05893624505368083,
        -0.0026888986024440737
      ],
      "rb_mean": 0.5006677754544923
    },
    "mean_abs_wheel_slip_proxy": {
      "native_mean": 0.6447123356592073,
      "pair_count": 170,
      "paired_delta_rb_minus_native": -0.0374520043371594,
      "paired_query_cluster_bootstrap_95_ci": [
        -0.05567649716667259,
        -0.012629454501495985
      ],
      "rb_mean": 0.6072603313220479
    },
    "non_wheel_contact_fraction": {
      "native_mean": 0.27085546085812323,
      "pair_count": 170,
      "paired_delta_rb_minus_native": -0.08839382463223189,
      "paired_query_cluster_bootstrap_95_ci": [
        -0.1347590206987369,
        -0.021706115769631468
      ],
      "rb_mean": 0.18246163622589137
    },
    "p95_abs_pitch_deg": {
      "native_mean": 24.48614610326668,
      "pair_count": 170,
      "paired_delta_rb_minus_native": -4.043188614111301,
      "paired_query_cluster_bootstrap_95_ci": [
        -6.2415053070275075,
        -0.790316130223934
      ],
      "rb_mean": 20.442957489155372
    },
    "p95_abs_roll_deg": {
      "native_mean": 9.743063956162455,
      "pair_count": 170,
      "paired_delta_rb_minus_native": -1.2685086885292856,
      "paired_query_cluster_bootstrap_95_ci": [
        -3.040533011361558,
        0.25469085059872065
      ],
      "rb_mean": 8.474555267633171
    },
    "sustained_fall_criterion_violation": {
      "native_mean": 0.2235294117647059,
      "pair_count": 170,
      "paired_delta_rb_minus_native": -0.08823529411764706,
      "paired_query_cluster_bootstrap_95_ci": [
        -0.18500000000000003,
        0.022500000000000003
      ],
      "rb_mean": 0.13529411764705881
    }
  },
  "paired_common_eligible_success_deltas_vs_native_fixed": {
    "rb_trg_soft": {
      "common_eligible_query_count": 34,
      "estimand": "paired conditional success delta restricted to queries that are execution-eligible for both methods",
      "micro_mean": 0.18235294117647058,
      "paired_trial_count": 170,
      "query_macro_mean": 0.18235294117647058,
      "scene_macro_mean": 0.13999999999999999,
      "scene_stratified_cluster_bootstrap_95_ci": [
        0.045,
        0.24000000000000002
      ]
    }
  },
  "paired_protocol_audit": {
    "compared_trial_count": 170,
    "method_eligible_query_sets_equal": false,
    "perturbation_mismatch_count": 0,
    "perturbation_mismatches": []
  },
  "paired_success_deltas_vs_native_fixed": {
    "rb_trg_soft": {
      "clustered_stratified_bootstrap_95_ci": [
        0.07999999999999999,
        0.26
      ],
      "estimand": "scene-macro end-to-end success delta; unavailable or ineligible routes count as failures",
      "mean": 0.16999999999999998
    }
  },
  "per_scene": {
    "1": {
      "common_execution_coverage": 1.0,
      "common_execution_eligible_query_count": 10,
      "configurations": {
        "native_fixed": {
          "available_query_count": 10,
          "conditional_success_rate": 0.76,
          "conditional_success_wilson_95_ci": [
            0.6258731624205708,
            0.8570260860300828
          ],
          "configuration": {
            "execution_mode": "fixed",
            "label": "native_fixed",
            "planner_results_dir": "results/native_rb_trg/light_smooth_scene1_probe and results/native_rb_trg/light_smooth_scenes2to4_probe",
            "variant": "native"
          },
          "coverage": 1.0,
          "end_to_end_success_rate": 0.76,
          "execution_count": 50,
          "execution_coverage": 1.0,
          "execution_eligible_query_count": 10,
          "fall_rate": 0.0,
          "fall_termination_enabled": false,
          "metrics": {
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.0966725391972481,
              "median": 0.07874568230461042
            },
            "duration_s": {
              "count": 50,
              "mean": 50.410599999991675,
              "median": 36.31000000000219
            },
            "low_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.5142374389200224,
              "median": 0.546154178017183
            },
            "low_wheel_contact_longest_s": {
              "count": 50,
              "mean": 0.9465999999998644,
              "median": 0.5399999999999405
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.669199839421428,
              "median": 0.6745049493262381
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.16513916400153397,
              "median": 0.1594939667614092
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.27985380769755375,
              "median": 0.23186335497476124
            },
            "non_wheel_contact_longest_s": {
              "count": 50,
              "mean": 1.3865999999997127,
              "median": 0.6200000000000312
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 18.949938342722604,
              "median": 16.821573088123664
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 8.8455816380188,
              "median": 7.902269269140797
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_execution_count": 50,
          "post_initialization_success_rate": 0.76,
          "post_initialization_success_wilson_95_ci": [
            0.6258731624205708,
            0.8570260860300828
          ],
          "status_counts": {
            "success": 38,
            "timeout": 12
          },
          "successful_duration_s": {
            "count": 38,
            "mean": 37.911842105263325,
            "median": 27.02999999999434
          },
          "sustained_fall_criterion_violation_count": 11,
          "sustained_fall_criterion_violation_rate": 0.22,
          "timeout_rate": 0.24
        },
        "rb_trg_soft": {
          "available_query_count": 10,
          "conditional_success_rate": 0.94,
          "conditional_success_wilson_95_ci": [
            0.8378290831116182,
            0.979385029651026
          ],
          "configuration": {
            "execution_mode": "fixed",
            "label": "rb_trg_soft",
            "planner_results_dir": "results/native_rb_trg/light_smooth_scene1_probe and results/native_rb_trg/light_smooth_scenes2to4_probe",
            "variant": "rb_trg_soft"
          },
          "coverage": 1.0,
          "end_to_end_success_rate": 0.94,
          "execution_count": 50,
          "execution_coverage": 1.0,
          "execution_eligible_query_count": 10,
          "fall_rate": 0.0,
          "fall_termination_enabled": false,
          "metrics": {
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.06468087908922111,
              "median": 0.057256748037044405
            },
            "duration_s": {
              "count": 50,
              "mean": 44.70399999999531,
              "median": 29.59999999999429
            },
            "low_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.5143776810525977,
              "median": 0.5637065325008588
            },
            "low_wheel_contact_longest_s": {
              "count": 50,
              "mean": 1.49659999999982,
              "median": 0.46999999999994824
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.6362055182145373,
              "median": 0.6403011959739917
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.15336325259521424,
              "median": 0.15488251351880072
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.24743213414059936,
              "median": 0.20630795305245236
            },
            "non_wheel_contact_longest_s": {
              "count": 50,
              "mean": 0.7487999999998897,
              "median": 0.3349999999999631
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 15.836059868920234,
              "median": 16.302089070429773
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 8.721585390135104,
              "median": 7.737047665047243
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_execution_count": 50,
          "post_initialization_success_rate": 0.94,
          "post_initialization_success_wilson_95_ci": [
            0.8378290831116182,
            0.979385029651026
          ],
          "status_counts": {
            "success": 47,
            "timeout": 3
          },
          "successful_duration_s": {
            "count": 47,
            "mean": 41.8134042553164,
            "median": 26.769999999994486
          },
          "sustained_fall_criterion_violation_count": 11,
          "sustained_fall_criterion_violation_rate": 0.22,
          "timeout_rate": 0.06
        }
      },
      "paired_common_eligible_success_deltas_vs_native_fixed": {
        "rb_trg_soft": {
          "common_eligible_query_count": 10,
          "estimand": "paired conditional success delta restricted to queries that are execution-eligible for both methods",
          "micro_mean": 0.18,
          "paired_trial_count": 50,
          "query_macro_mean": 0.18,
          "scene_macro_mean": 0.18,
          "scene_stratified_cluster_bootstrap_95_ci": [
            -0.02,
            0.44000000000000006
          ]
        }
      },
      "paired_protocol_audit": {
        "compared_trial_count": 50,
        "method_eligible_query_sets_equal": true,
        "perturbation_mismatch_count": 0,
        "perturbation_mismatches": []
      },
      "paired_success_deltas_vs_native_fixed": {
        "rb_trg_soft": {
          "clustered_stratified_bootstrap_95_ci": [
            -0.020000000000000018,
            0.43999999999999995
          ],
          "estimand": "scene-macro end-to-end success delta; unavailable or ineligible routes count as failures",
          "mean": 0.18
        }
      },
      "query_count": 10,
      "run_indices_by_scene": {
        "1": [
          0,
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9
        ]
      },
      "trial_seed_count": 5,
      "trial_seeds": [
        600,
        601,
        602,
        603,
        604
      ]
    },
    "2": {
      "common_execution_coverage": 1.0,
      "common_execution_eligible_query_count": 10,
      "configurations": {
        "native_fixed": {
          "available_query_count": 10,
          "conditional_success_rate": 1.0,
          "conditional_success_wilson_95_ci": [
            0.9286524008666414,
            1.0
          ],
          "configuration": {
            "execution_mode": "fixed",
            "label": "native_fixed",
            "planner_results_dir": "results/native_rb_trg/light_smooth_scene1_probe and results/native_rb_trg/light_smooth_scenes2to4_probe",
            "variant": "native"
          },
          "coverage": 1.0,
          "end_to_end_success_rate": 1.0,
          "execution_count": 50,
          "execution_coverage": 1.0,
          "execution_eligible_query_count": 10,
          "fall_rate": 0.0,
          "fall_termination_enabled": false,
          "metrics": {
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.0492577440139688,
              "median": 0.04354132915056608
            },
            "duration_s": {
              "count": 50,
              "mean": 19.882199999998978,
              "median": 18.24499999999921
            },
            "low_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.4064602830019927,
              "median": 0.39932335652437917
            },
            "low_wheel_contact_longest_s": {
              "count": 50,
              "mean": 0.20659999999997405,
              "median": 0.18499999999997963
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.5007933886639122,
              "median": 0.49738935137955986
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.289065797032159,
              "median": 0.3023880542074417
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.005363040043349343,
              "median": 0.0
            },
            "non_wheel_contact_longest_s": {
              "count": 50,
              "mean": 0.06459999999999289,
              "median": 0.0
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 13.948310185779944,
              "median": 13.00486680245861
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 5.387507953748834,
              "median": 4.613860783949052
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_execution_count": 50,
          "post_initialization_success_rate": 1.0,
          "post_initialization_success_wilson_95_ci": [
            0.9286524008666414,
            1.0
          ],
          "status_counts": {
            "success": 50
          },
          "successful_duration_s": {
            "count": 50,
            "mean": 19.882199999998978,
            "median": 18.24499999999921
          },
          "sustained_fall_criterion_violation_count": 0,
          "sustained_fall_criterion_violation_rate": 0.0,
          "timeout_rate": 0.0
        },
        "rb_trg_soft": {
          "available_query_count": 10,
          "conditional_success_rate": 1.0,
          "conditional_success_wilson_95_ci": [
            0.9286524008666414,
            1.0
          ],
          "configuration": {
            "execution_mode": "fixed",
            "label": "rb_trg_soft",
            "planner_results_dir": "results/native_rb_trg/light_smooth_scene1_probe and results/native_rb_trg/light_smooth_scenes2to4_probe",
            "variant": "rb_trg_soft"
          },
          "coverage": 1.0,
          "end_to_end_success_rate": 1.0,
          "execution_count": 50,
          "execution_coverage": 1.0,
          "execution_eligible_query_count": 10,
          "fall_rate": 0.0,
          "fall_termination_enabled": false,
          "metrics": {
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.04826667076317756,
              "median": 0.043760114917043624
            },
            "duration_s": {
              "count": 50,
              "mean": 25.680600000004087,
              "median": 17.61499999999956
            },
            "low_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.41153911938137194,
              "median": 0.416803909344795
            },
            "low_wheel_contact_longest_s": {
              "count": 50,
              "mean": 0.1992000000000033,
              "median": 0.16999999999998128
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.49256250733348667,
              "median": 0.47273382876257564
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.28759114777063094,
              "median": 0.2957250778761709
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.006545688508998007,
              "median": 0.0
            },
            "non_wheel_contact_longest_s": {
              "count": 50,
              "mean": 0.09499999999998972,
              "median": 0.0
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 13.38150526343914,
              "median": 13.137547055829819
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 5.721128287706998,
              "median": 4.545736586572074
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_execution_count": 50,
          "post_initialization_success_rate": 1.0,
          "post_initialization_success_wilson_95_ci": [
            0.9286524008666414,
            1.0
          ],
          "status_counts": {
            "success": 50
          },
          "successful_duration_s": {
            "count": 50,
            "mean": 25.680600000004087,
            "median": 17.61499999999956
          },
          "sustained_fall_criterion_violation_count": 0,
          "sustained_fall_criterion_violation_rate": 0.0,
          "timeout_rate": 0.0
        }
      },
      "paired_common_eligible_success_deltas_vs_native_fixed": {
        "rb_trg_soft": {
          "common_eligible_query_count": 10,
          "estimand": "paired conditional success delta restricted to queries that are execution-eligible for both methods",
          "micro_mean": 0.0,
          "paired_trial_count": 50,
          "query_macro_mean": 0.0,
          "scene_macro_mean": 0.0,
          "scene_stratified_cluster_bootstrap_95_ci": [
            0.0,
            0.0
          ]
        }
      },
      "paired_protocol_audit": {
        "compared_trial_count": 50,
        "method_eligible_query_sets_equal": true,
        "perturbation_mismatch_count": 0,
        "perturbation_mismatches": []
      },
      "paired_success_deltas_vs_native_fixed": {
        "rb_trg_soft": {
          "clustered_stratified_bootstrap_95_ci": [
            0.0,
            0.0
          ],
          "estimand": "scene-macro end-to-end success delta; unavailable or ineligible routes count as failures",
          "mean": 0.0
        }
      },
      "query_count": 10,
      "run_indices_by_scene": {
        "2": [
          0,
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9
        ]
      },
      "trial_seed_count": 5,
      "trial_seeds": [
        600,
        601,
        602,
        603,
        604
      ]
    },
    "3": {
      "common_execution_coverage": 1.0,
      "common_execution_eligible_query_count": 10,
      "configurations": {
        "native_fixed": {
          "available_query_count": 10,
          "conditional_success_rate": 0.18,
          "conditional_success_wilson_95_ci": [
            0.09770192670234178,
            0.30796053674300783
          ],
          "configuration": {
            "execution_mode": "fixed",
            "label": "native_fixed",
            "planner_results_dir": "results/native_rb_trg/light_smooth_scene1_probe and results/native_rb_trg/light_smooth_scenes2to4_probe",
            "variant": "native"
          },
          "coverage": 1.0,
          "end_to_end_success_rate": 0.18,
          "execution_count": 50,
          "execution_coverage": 1.0,
          "execution_eligible_query_count": 10,
          "fall_rate": 0.0,
          "fall_termination_enabled": false,
          "metrics": {
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 1.1030902763207187,
              "median": 0.0982799538852317
            },
            "duration_s": {
              "count": 50,
              "mean": 79.33719999997112,
              "median": 89.98999999996478
            },
            "low_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.6635493001896766,
              "median": 0.6890555555555555
            },
            "low_wheel_contact_longest_s": {
              "count": 50,
              "mean": 15.20799999999725,
              "median": 1.9599999999996895
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.7208499619661981,
              "median": 0.733414136359742
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": -431.7889431095254,
              "median": 0.14053598421764696
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.5720956946381248,
              "median": 0.7808333333333333
            },
            "non_wheel_contact_longest_s": {
              "count": 50,
              "mean": 24.12719999999588,
              "median": 6.0899999999977386
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 33.42547277533238,
              "median": 33.65213493411453
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 14.29234477606732,
              "median": 9.704880293965482
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_execution_count": 50,
          "post_initialization_success_rate": 0.18,
          "post_initialization_success_wilson_95_ci": [
            0.09770192670234178,
            0.30796053674300783
          ],
          "status_counts": {
            "success": 9,
            "timeout": 41
          },
          "successful_duration_s": {
            "count": 9,
            "mean": 30.807777777777783,
            "median": 27.489999999994087
          },
          "sustained_fall_criterion_violation_count": 26,
          "sustained_fall_criterion_violation_rate": 0.52,
          "timeout_rate": 0.82
        },
        "rb_trg_soft": {
          "available_query_count": 10,
          "conditional_success_rate": 0.66,
          "conditional_success_wilson_95_ci": [
            0.521538260502326,
            0.7756305077749992
          ],
          "configuration": {
            "execution_mode": "fixed",
            "label": "rb_trg_soft",
            "planner_results_dir": "results/native_rb_trg/light_smooth_scene1_probe and results/native_rb_trg/light_smooth_scenes2to4_probe",
            "variant": "rb_trg_soft"
          },
          "coverage": 1.0,
          "end_to_end_success_rate": 0.66,
          "execution_count": 50,
          "execution_coverage": 1.0,
          "execution_eligible_query_count": 10,
          "fall_rate": 0.0,
          "fall_termination_enabled": false,
          "metrics": {
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.08991213212063165,
              "median": 0.07728672202626474
            },
            "duration_s": {
              "count": 50,
              "mean": 48.33479999998794,
              "median": 28.884999999994452
            },
            "low_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.5658488808207458,
              "median": 0.5691365560804968
            },
            "low_wheel_contact_longest_s": {
              "count": 50,
              "mean": 8.537799999998452,
              "median": 0.7099999999997597
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.6403078075078984,
              "median": 0.6266197463223282
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.16090289541656894,
              "median": 0.1662411503594518
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.3103831660861519,
              "median": 0.17775743630785645
            },
            "non_wheel_contact_longest_s": {
              "count": 50,
              "mean": 8.921399999998316,
              "median": 0.6099999999999066
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 23.602472419141897,
              "median": 19.70270614357397
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 10.220678211676267,
              "median": 10.028963056924898
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_execution_count": 50,
          "post_initialization_success_rate": 0.66,
          "post_initialization_success_wilson_95_ci": [
            0.521538260502326,
            0.7756305077749992
          ],
          "status_counts": {
            "success": 33,
            "timeout": 17
          },
          "successful_duration_s": {
            "count": 33,
            "mean": 26.876060606060495,
            "median": 23.239999999996442
          },
          "sustained_fall_criterion_violation_count": 12,
          "sustained_fall_criterion_violation_rate": 0.24,
          "timeout_rate": 0.34
        }
      },
      "paired_common_eligible_success_deltas_vs_native_fixed": {
        "rb_trg_soft": {
          "common_eligible_query_count": 10,
          "estimand": "paired conditional success delta restricted to queries that are execution-eligible for both methods",
          "micro_mean": 0.48,
          "paired_trial_count": 50,
          "query_macro_mean": 0.48,
          "scene_macro_mean": 0.48,
          "scene_stratified_cluster_bootstrap_95_ci": [
            0.22000000000000003,
            0.74
          ]
        }
      },
      "paired_protocol_audit": {
        "compared_trial_count": 50,
        "method_eligible_query_sets_equal": true,
        "perturbation_mismatch_count": 0,
        "perturbation_mismatches": []
      },
      "paired_success_deltas_vs_native_fixed": {
        "rb_trg_soft": {
          "clustered_stratified_bootstrap_95_ci": [
            0.22000000000000003,
            0.74
          ],
          "estimand": "scene-macro end-to-end success delta; unavailable or ineligible routes count as failures",
          "mean": 0.48
        }
      },
      "query_count": 10,
      "run_indices_by_scene": {
        "3": [
          0,
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9
        ]
      },
      "trial_seed_count": 5,
      "trial_seeds": [
        600,
        601,
        602,
        603,
        604
      ]
    },
    "4": {
      "common_execution_coverage": 0.4,
      "common_execution_eligible_query_count": 4,
      "configurations": {
        "native_fixed": {
          "available_query_count": 10,
          "conditional_success_rate": 0.2608695652173913,
          "conditional_success_wilson_95_ci": [
            0.12548616044986347,
            0.4647000483742537
          ],
          "configuration": {
            "execution_mode": "fixed",
            "label": "native_fixed",
            "planner_results_dir": "results/native_rb_trg/light_smooth_scene1_probe and results/native_rb_trg/light_smooth_scenes2to4_probe",
            "variant": "native"
          },
          "coverage": 0.5,
          "end_to_end_success_rate": 0.12,
          "execution_count": 23,
          "execution_coverage": 0.5,
          "execution_eligible_query_count": 5,
          "fall_rate": 0.0,
          "fall_termination_enabled": false,
          "metrics": {
            "cross_track_rmse_m": {
              "count": 23,
              "mean": 0.12377135446177062,
              "median": 0.12459918669952738
            },
            "duration_s": {
              "count": 23,
              "mean": 74.01304347823456,
              "median": 89.98999999996478
            },
            "low_wheel_contact_fraction": {
              "count": 23,
              "mean": 0.5693242935050964,
              "median": 0.5565555555555556
            },
            "low_wheel_contact_longest_s": {
              "count": 23,
              "mean": 8.141304347824475,
              "median": 0.6099999999998786
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 23,
              "mean": 0.7569112931938856,
              "median": 0.7679371778350378
            },
            "minimum_base_clearance_m": {
              "count": 23,
              "mean": 0.26733333099637346,
              "median": 0.296549997557388
            },
            "non_wheel_contact_fraction": {
              "count": 23,
              "mean": 0.22260005334476357,
              "median": 0.10611111111111111
            },
            "non_wheel_contact_longest_s": {
              "count": 23,
              "mean": 0.6021739130433589,
              "median": 0.12999999999997414
            },
            "p95_abs_pitch_deg": {
              "count": 23,
              "mean": 45.58331282730016,
              "median": 43.871981004888426
            },
            "p95_abs_roll_deg": {
              "count": 23,
              "mean": 15.0224635183279,
              "median": 11.22456957422342
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_execution_count": 23,
          "post_initialization_success_rate": 0.2608695652173913,
          "post_initialization_success_wilson_95_ci": [
            0.12548616044986347,
            0.4647000483742537
          ],
          "status_counts": {
            "success": 6,
            "timeout": 17
          },
          "successful_duration_s": {
            "count": 6,
            "mean": 28.744999999998964,
            "median": 28.14999999999372
          },
          "sustained_fall_criterion_violation_count": 3,
          "sustained_fall_criterion_violation_rate": 0.13043478260869565,
          "timeout_rate": 0.7391304347826086
        },
        "rb_trg_soft": {
          "available_query_count": 10,
          "conditional_success_rate": 0.23333333333333334,
          "conditional_success_wilson_95_ci": [
            0.11792388144489496,
            0.40928326158122164
          ],
          "configuration": {
            "execution_mode": "fixed",
            "label": "rb_trg_soft",
            "planner_results_dir": "results/native_rb_trg/light_smooth_scene1_probe and results/native_rb_trg/light_smooth_scenes2to4_probe",
            "variant": "rb_trg_soft"
          },
          "coverage": 0.6,
          "end_to_end_success_rate": 0.14,
          "execution_count": 30,
          "execution_coverage": 0.6,
          "execution_eligible_query_count": 6,
          "fall_rate": 0.0,
          "fall_termination_enabled": false,
          "metrics": {
            "cross_track_rmse_m": {
              "count": 30,
              "mean": 0.10896712991710604,
              "median": 0.08369306980050381
            },
            "duration_s": {
              "count": 30,
              "mean": 75.41933333330606,
              "median": 89.98999999996478
            },
            "low_wheel_contact_fraction": {
              "count": 30,
              "mean": 0.5331961301709643,
              "median": 0.5416666666666667
            },
            "low_wheel_contact_longest_s": {
              "count": 30,
              "mean": 0.596666666666567,
              "median": 0.6099999999998786
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 30,
              "mean": 0.7333716966021551,
              "median": 0.7118675657576802
            },
            "minimum_base_clearance_m": {
              "count": 30,
              "mean": 0.2581776651898518,
              "median": 0.2839417669124035
            },
            "non_wheel_contact_fraction": {
              "count": 30,
              "mean": 0.16472002538092825,
              "median": 0.09196141129383104
            },
            "non_wheel_contact_longest_s": {
              "count": 30,
              "mean": 0.409333333333256,
              "median": 0.08999999999998609
            },
            "p95_abs_pitch_deg": {
              "count": 30,
              "mean": 41.90592199893799,
              "median": 41.80189515212465
            },
            "p95_abs_roll_deg": {
              "count": 30,
              "mean": 11.885102277556253,
              "median": 11.017691347643826
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_execution_count": 30,
          "post_initialization_success_rate": 0.23333333333333334,
          "post_initialization_success_wilson_95_ci": [
            0.11792388144489496,
            0.40928326158122164
          ],
          "status_counts": {
            "success": 7,
            "timeout": 23
          },
          "successful_duration_s": {
            "count": 7,
            "mean": 27.544285714284545,
            "median": 25.529999999995173
          },
          "sustained_fall_criterion_violation_count": 2,
          "sustained_fall_criterion_violation_rate": 0.06666666666666667,
          "timeout_rate": 0.7666666666666667
        }
      },
      "paired_common_eligible_success_deltas_vs_native_fixed": {
        "rb_trg_soft": {
          "common_eligible_query_count": 4,
          "estimand": "paired conditional success delta restricted to queries that are execution-eligible for both methods",
          "micro_mean": -0.1,
          "paired_trial_count": 20,
          "query_macro_mean": -0.1,
          "scene_macro_mean": -0.1,
          "scene_stratified_cluster_bootstrap_95_ci": [
            -0.30000000000000004,
            0.0
          ]
        }
      },
      "paired_protocol_audit": {
        "compared_trial_count": 20,
        "method_eligible_query_sets_equal": false,
        "perturbation_mismatch_count": 0,
        "perturbation_mismatches": []
      },
      "paired_success_deltas_vs_native_fixed": {
        "rb_trg_soft": {
          "clustered_stratified_bootstrap_95_ci": [
            -0.12,
            0.18
          ],
          "estimand": "scene-macro end-to-end success delta; unavailable or ineligible routes count as failures",
          "mean": 0.02
        }
      },
      "query_count": 10,
      "run_indices_by_scene": {
        "4": [
          0,
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9
        ]
      },
      "trial_seed_count": 5,
      "trial_seeds": [
        600,
        601,
        602,
        603,
        604
      ]
    }
  },
  "protocol_note": "Native TRG and geometric RB-TRG use the same endpoint-preserving 0.02 m RMS cubic B-spline smoothing, 0.02 m route sampling, 0.08 m symmetric corridor limit, route-tangent initial yaw, fixed 0.50 m/s controller, 3 s settling, 90 s timeout, 0.25 m goal tolerance, and five shared friction-only seeds. MuJoCo heightfields use the planning NPZ with a 1 m zero-height apron and no landing platform. Early fall termination is disabled; threshold violations are logged. Scene 4 uses roll <=35 deg and pitch <=45 deg at preflight; the other scenes use 20 deg for both.",
  "query_count": 40,
  "run_indices_by_scene": {
    "1": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9
    ],
    "2": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9
    ],
    "3": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9
    ],
    "4": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9
    ]
  },
  "scope": "Forty fixed Scene 1--4 queries, five shared friction seeds per query, and two planners; Scene 5 is excluded.",
  "selection_note": "The ten queries per scene were selected after inspecting the planning outputs. Results are therefore descriptive for this curated set and are not presented as an untouched holdout estimate.",
  "source_records": [
    "simulation/results/native_rb_trg_curated/calibration/records.json",
    "See simulation/results/native_rb_trg_curated/calibration/PROVENANCE.json for the frozen source roots."
  ],
  "trial_seed_count": 5,
  "trial_seeds": [
    600,
    601,
    602,
    603,
    604
  ]
}


==> data/native_rb_trg_trials.csv <==
scene_id,run_index,trial_seed,variant,route_available,execution_eligible,status,duration_s,cross_track_rmse_m,non_wheel_contact_fraction,low_wheel_contact_fraction,mean_abs_wheel_slip_proxy,p95_abs_pitch_deg,p95_abs_roll_deg,sustained_fall_criterion_violation
1,0,600,native,True,True,success,26.159999999994824,0.05614001157218914,0.2972869698127627,0.5406954528085595,0.6692042042476727,16.447171412529645,8.922826639937867,True
1,0,600,rb_trg_soft,True,True,success,19.66999999999842,0.04830062231080027,0.22459349593495934,0.5990853658536586,0.5736941672730467,19.315576617485743,8.747544604406071,True
1,0,601,native,True,True,success,26.86999999999443,0.07887911062409164,0.28422619047619047,0.5386904761904762,0.6987133097825551,16.911013261781072,11.695384926368265,True
1,0,601,rb_trg_soft,True,True,success,20.799999999997794,0.06248516355664065,0.2921672272945699,0.6655454108601634,0.6021279139104426,16.674159233838555,9.748267725109901,True
1,0,602,native,True,True,success,24.249999999995882,0.07201741631721309,0.31615828524319867,0.6401483924154988,0.6848204085296582,15.233241593555428,7.620695514344344,False
1,0,602,rb_trg_soft,True,True,success,20.67999999999786,0.07642798987561363,0.222329627839536,0.6167230546157564,0.5944829906539958,17.522782042135486,7.371977636645228,True
1,0,603,native,True,True,success,24.049999999995993,0.07795659295880746,0.3083956774729842,0.6030756442227764,0.6473737443162574,15.659632518794082,8.370170225105717,True
1,0,603,rb_trg_soft,True,True,success,19.389999999998576,0.05462437248431674,0.15309278350515465,0.6257731958762887,0.573147845513901,17.24377205485818,7.7832217341129075,True
1,0,604,native,True,True,success,23.63999999999622,0.06445061158396126,0.20084566596194503,0.5780126849894291,0.664835476892171,16.82673575768543,8.765398023167165,True
1,0,604,rb_trg_soft,True,True,success,19.209999999998676,0.04783490873333142,0.1878251821019771,0.5858480749219563,0.5625389651712054,17.28652002893629,9.082762944555409,True
1,1,600,native,True,True,timeout,89.98999999996478,0.273887626460077,0.3794444444444444,0.5172222222222222,0.7754818344573999,28.652602981295033,6.832968266682496,False
1,1,600,rb_trg_soft,True,True,success,45.240000000013104,0.06497339708974934,0.10386740331491713,0.40154696132596684,0.6134968622762089,15.610341951727897,6.806458973036786,False
1,1,601,native,True,True,timeout,89.98999999996478,0.28584842802301996,0.4523333333333333,0.5725555555555556,0.7531627722226899,40.877966219105524,7.757272403546303,False
1,1,601,rb_trg_soft,True,True,success,26.769999999994486,0.07661290584555794,0.21359223300970873,0.5728155339805825,0.6686232551865926,16.362983491874896,7.848614648357208,False
1,1,602,native,True,True,timeout,89.98999999996478,0.1734999564297907,0.426,0.5054444444444445,0.7295914735273562,26.383832422089846,9.196579954164305,False
1,1,602,rb_trg_soft,True,True,success,32.61999999999768,0.05564829629898022,0.06772908366533864,0.4581673306772908,0.696253964613642,16.42399825729651,8.229985313506148,False
1,1,603,native,True,True,timeout,89.98999999996478,0.21132070095249672,0.39655555555555555,0.45811111111111114,0.7147856381764036,38.26747317015215,7.328647135097161,False
1,1,603,rb_trg_soft,True,True,success,56.78000000002721,0.09049111856077931,0.22468744497270646,0.5488642366613841,0.6566155016934229,15.113122722877861,6.581388361247335,False
1,1,604,native,True,True,timeout,89.98999999996478,0.2818229407575342,0.3487777777777778,0.5135555555555555,0.7450321887732824,43.91146497908486,13.377347036651134,False
1,1,604,rb_trg_soft,True,True,success,32.65999999999773,0.058865199775108595,0.20875420875420875,0.502601775329048,0.6843391190647372,15.129540945010707,8.179393267528145,False
1,2,600,native,True,True,success,66.20000000002022,0.08712004216503504,0.664552182449781,0.373508533454161,0.555781735729163,13.419098261346242,19.376695848652183,False
1,2,600,rb_trg_soft,True,True,success,20.51999999999795,0.04571600901065351,0.16902094495859718,0.5986361422308817,0.5754566787481651,14.891133396384658,6.481919272408741,True
1,2,601,native,True,True,success,75.35999999999888,0.08057278991304193,0.6974923709698819,0.30821281677059836,0.5349415309601766,12.125490728143859,18.945953729048025,False
1,2,601,rb_trg_soft,True,True,success,19.61999999999845,0.04640354422503265,0.11971472236372899,0.5710646968925115,0.534141009156849,14.830085945136569,5.7518177367024546,False
1,2,602,native,True,True,success,19.359999999998593,0.058049126058904735,0.19876097057305112,0.586473928755808,0.5653882693738015,20.13872738537777,8.836968398517717,False
1,2,602,rb_trg_soft,True,True,success,20.759999999997817,0.046383966934215516,0.16610495907558978,0.5830524795377949,0.5658435460442556,15.589286240710866,6.479884900766636,True
1,2,603,native,True,True,success,18.599999999999014,0.05446135265338695,0.16442772702847933,0.570123589468028,0.5424617368096049,20.520860816660466,6.696005578948258,False
1,2,603,rb_trg_soft,True,True,success,20.189999999998133,0.04667815118153449,0.13960396039603962,0.5985148514851485,0.5658008549014283,15.328102973033117,6.276749172406435,False
1,2,604,native,True,True,success,38.66000000000506,0.0829388945261289,0.5153866046030514,0.3599689681923972,0.5345320249408506,16.676424129733487,19.89690347718412,False
1,2,604,rb_trg_soft,True,True,success,19.159999999998703,0.044291351921470296,0.15127803860198227,0.587376108502869,0.5465597186093945,15.580998370697882,5.995979344958547,False
1,3,600,native,True,True,success,47.84000000001628,0.07519562702238157,0.14482758620689656,0.37596656217345875,0.6417066302289067,16.444562237196713,7.706537486617939,False
1,3,600,rb_trg_soft,True,True,success,71.76000000000727,0.11675020343788588,0.5464678835167898,0.4320746830151874,0.7204186844268081,12.5808270465383,6.418536369587836,False
1,3,601,native,True,True,success,48.72000000001736,0.07145361734661142,0.14487995074902524,0.3761543197209111,0.6346969814005488,17.163139056944935,7.724178414997592,False
1,3,601,rb_trg_soft,True,True,success,86.96999999997182,0.06862041559304523,0.7184410209243505,0.275465624281444,0.5381220882583128,11.487114615958193,20.72658135931373,False
1,3,602,native,True,True,success,46.39000000001451,0.052957561010744246,0.039008620689655174,0.3665948275862069,0.6915565936370701,16.20475478187641,6.816405307108106,False
1,3,602,rb_trg_soft,True,True,timeout,89.98999999996478,0.06427052485259098,0.6603333333333333,0.26355555555555554,0.5698238781615622,11.135879561869498,19.174107575140685,False
1,3,603,native,True,True,timeout,89.98999999996478,0.08190198029105854,0.4146666666666667,0.409,0.7568999969779244,16.92337264216807,8.620090923890048,False
1,3,603,rb_trg_soft,True,True,timeout,89.98999999996478,0.060694318930782185,0.6604444444444444,0.30777777777777776,0.6030192669589263,9.73484942867873,17.70676028684247,False
1,3,604,native,True,True,success,77.73999999999333,0.0908646249568794,0.30032154340836015,0.4079742765273312,0.7105664499827667,16.476718826857518,7.492760598814913,False
1,3,604,rb_trg_soft,True,True,success,80.16999999998767,0.06510923453520252,0.6187328510850586,0.3404839111998004,0.5826261464929479,12.540305335692768,19.046212136416692,False
1,4,600,native,True,True,success,70.57000000001004,0.04950628628262602,0.07395862850665912,0.36695947860583733,0.6995649650192582,20.12387536522457,8.38723541260501,True
1,4,600,rb_trg_soft,True,True,success,71.02000000000899,0.034044305005115044,0.05589187667182881,0.3131071378290863,0.6818344638976869,17.697441228550538,7.786412791434133,False
1,4,601,native,True,True,timeout,89.98999999996478,0.11407808636442579,0.33511111111111114,0.37722222222222224,0.6984156422609318,22.71412929455167,8.499821286931134,False
1,4,601,rb_trg_soft,True,True,success,69.38000000001281,0.05972813375921067,0.09165585819282317,0.32641591007349763,0.662677354046112,17.102333098592112,7.540185843128243,False
1,4,602,native,True,True,success,68.32000000001528,0.06439614251320729,0.15834918776525683,0.3745060734669984,0.6540759504547428,22.043968161797785,8.220974812643556,False
1,4,602,rb_trg_soft,True,True,success,70.81000000000948,0.03429153453353415,0.05210392544478961,0.3366280711663372,0.6984981212405966,16.77393679021403,7.251549857193416,False
1,4,603,native,True,True,success,68.06000000001589,0.06750479648433354,0.13221683561040107,0.36153959159688553,0.6774436486775125,20.662003566273427,8.655390979641002,False
1,4,603,rb_trg_soft,True,True,success,81.21999999998522,0.038741020616221415,0.061184291517912104,0.3014895974393697,0.6326711637259186,16.475255907807007,7.518766483260559,False
1,4,604,native,True,True,success,69.4700000000126,0.07697717880234502,0.17314335060449051,0.37305699481865284,0.6593909184523548,21.916470463235363,8.431738629793841,True
1,4,604,rb_trg_soft,True,True,success,72.58000000000536,0.05893371733902315,0.1369334619093539,0.3078936492629839,0.6354024427327698,16.241194648984653,7.872236641063541,False
1,5,600,native,True,True,timeout,89.98999999996478,0.10915755992684935,0.1358888888888889,0.4467777777777778,0.6587575378252151,16.816410418561897,5.8265437547052095,False
1,5,600,rb_trg_soft,True,True,success,87.38999999997084,0.046391536515463044,0.03272311212814645,0.5510297482837528,0.6263808938606477,17.33289008906028,9.207084932957164,False
1,5,601,native,True,True,timeout,89.98999999996478,0.10820123361780877,0.1612222222222222,0.6773333333333333,0.7910527309856831,20.822528413901814,8.824553950137942,False
1,5,601,rb_trg_soft,True,True,success,87.37999999997086,0.04632597822821298,0.04027920814738528,0.5444558874013045,0.6211084533202653,17.591003873119863,9.347060604505161,False
1,5,602,native,True,True,timeout,89.98999999996478,0.07364749901493349,0.030111111111111113,0.35588888888888887,0.6461921104860711,16.00007266697217,5.583497352644837,False
1,5,602,rb_trg_soft,True,True,success,84.6599999999772,0.041827653506108634,0.03354198653596315,0.3970709814574229,0.5572941333625993,16.419590092527724,6.188472737510694,False
1,5,603,native,True,True,timeout,89.98999999996478,0.13186442534576495,0.11177777777777778,0.44033333333333335,0.6582313236869486,16.10382164037423,9.766480470073496,False
1,5,603,rb_trg_soft,True,True,success,84.23999999997818,0.06174438699015361,0.05246290801186944,0.48997032640949556,0.6771266031655699,17.67896619823565,9.680868853654468,True
1,5,604,native,True,True,timeout,89.98999999996478,0.10218769589481404,0.5874444444444444,0.803,0.9645598411831567,21.50962137510859,10.910581057215255,False
1,5,604,rb_trg_soft,True,True,timeout,89.98999999996478,0.05019946344805065,0.030333333333333334,0.4398888888888889,0.6618104484733063,18.850896666335963,10.297065751492188,False
1,6,600,native,True,True,success,17.8999999999994,0.059530666730358284,0.12506979341150196,0.5829145728643216,0.5705098000999379,17.444515392114294,6.167492029067983,False
1,6,600,rb_trg_soft,True,True,success,19.369999999998587,0.05133149652662306,0.14963880288957687,0.5990712074303406,0.589442070321616,14.879187331336402,7.606105507505881,False
1,6,601,native,True,True,success,18.20999999999923,0.05110996453872593,0.10318331503841932,0.5812294182217344,0.5717147777690157,15.041564074692657,6.334228074830561,False
1,6,601,rb_trg_soft,True,True,success,22.259999999996985,0.0354937472201085,0.203861697350696,0.5011225864391559,0.5832910775188916,14.744514864967408,7.241980470430688,False
1,6,602,native,True,True,success,18.58999999999902,0.049393835693522174,0.12419354838709677,0.5516129032258065,0.5681951715892836,13.664792941353106,7.208891664028569,False
1,6,602,rb_trg_soft,True,True,success,21.919999999997174,0.0466539541024861,0.09849521203830369,0.5740994072047424,0.6258371863377438,16.58420632556676,7.690873595981577,False
1,6,603,native,True,True,success,19.23999999999866,0.0458335614833065,0.19220779220779222,0.6046753246753247,0.6059630858919365,15.848851529447378,6.346798220856055,False
1,6,603,rb_trg_soft,True,True,success,19.14999999999871,0.05028669174044236,0.10386221294363257,0.5798538622129437,0.584946145537433,16.03847120711569,6.9338949480918615,False
1,6,604,native,True,True,success,17.209999999999784,0.045577762418550105,0.09988385598141696,0.5952380952380952,0.5721277091603396,16.414058906754146,5.947921193365612,False
1,6,604,rb_trg_soft,True,True,success,19.30999999999862,0.052287949020632725,0.12370600414078675,0.5957556935817805,0.5780134815086774,14.9293268182918,7.1689481335706,True
1,7,600,native,True,True,success,19.249999999998654,0.13162244291608483,0.14641744548286603,0.6547248182762202,0.6745610658009836,17.176139531095586,8.493124601828988,False
1,7,600,rb_trg_soft,True,True,success,79.58999999998902,0.11294157859095312,0.6591708542713568,0.5498743718592964,0.7512062826093113,12.787638712847574,7.053708477768748,False
1,7,601,native,True,True,success,89.039999999967,0.07141086881091742,0.7074677147669849,0.2934306569343066,0.4992149618401836,10.896055901006566,17.01403192705262,False
1,7,601,rb_trg_soft,True,True,success,25.579999999995145,0.09345702900734036,0.25713169206721376,0.6228995701445877,0.7153188961742393,16.507260766004258,8.81577459796308,False
1,7,602,native,True,True,success,21.05999999999765,0.1258148875364878,0.1722828666350261,0.6611295681063123,0.6932889940307213,17.55414312108165,7.7147573619570595,False
1,7,602,rb_trg_soft,True,True,success,28.65999999999344,0.08609180943884194,0.34077432856644574,0.6853854202999651,0.6694174736378529,16.683790352416302,9.055390070497696,False
1,7,603,native,True,True,success,21.389999999997467,0.12953667225159574,0.15467289719626168,0.6429906542056075,0.6864863516412657,16.63601419408204,8.560414586569419,False
1,7,603,rb_trg_soft,True,True,success,25.819999999995012,0.08531655887809692,0.27448703058459156,0.6519550909794812,0.6803782043605526,17.706988389437832,8.484894287873006,False
1,7,604,native,True,True,success,20.67999999999786,0.12846536706574282,0.15611406476558723,0.6273562107298212,0.6744488328514925,15.516928524046685,9.204567541633685,False
1,7,604,rb_trg_soft,True,True,success,24.349999999995827,0.08790809058421656,0.2594417077175698,0.6018062397372742,0.6721348422094102,16.040697702555992,9.801619197883033,False
1,8,600,native,True,True,success,27.189999999994253,0.10237818951698187,0.31580882352941175,0.6,0.737687317637712,16.619539588234694,7.20115834445107,True
1,8,600,rb_trg_soft,True,True,success,22.639999999996775,0.09153479284288672,0.21280353200883,0.5995584988962472,0.660499493137564,16.457670695625698,8.631107545887234,False
1,8,601,native,True,True,success,80.63999999998657,0.11625564060884895,0.6680719156850589,0.6058276503409795,0.7181653328302453,16.53261907489013,5.70994688481355,True
1,8,601,rb_trg_soft,True,True,success,38.06000000000433,0.12087187703380159,0.43209876543209874,0.5581822957709482,0.7041407493967633,15.659839648233826,7.684593335045006,False
1,8,602,native,True,True,success,30.51999999999511,0.09825650754531896,0.46511627906976744,0.6269243367179823,0.714096090542178,16.737815974341032,7.976259065276731,True
1,8,602,rb_trg_soft,True,True,success,49.24000000001799,0.12452958175879904,0.5630456852791879,0.5494416243654823,0.7454386564904909,16.082091382184295,11.336923517396102,False
1,8,603,native,True,True,success,33.3699999999986,0.11407089348462109,0.4233073696824446,0.5713001797483523,0.7535193771352712,16.396667418671804,8.956857524755502,False
1,8,603,rb_trg_soft,True,True,success,67.85000000001638,0.11429434356947997,0.6183318597111701,0.5020630710285883,0.7295956882312372,12.944070919214402,6.796765730084966,False
1,8,604,native,True,True,success,33.07999999999824,0.08531456306460575,0.3012994862496222,0.5074040495618012,0.7229035916532288,14.617657733629953,7.377573775879251,False
1,8,604,rb_trg_soft,True,True,success,26.75999999999449,0.09743980872568851,0.39484497571908855,0.577885692939858,0.700787287714292,14.789980793734491,7.670370722188345,False
1,9,600,native,True,True,success,22.17999999999703,0.042428540587065744,0.23884632717440288,0.6038756196484903,0.6451999492152135,17.044393745279805,7.795473120623245,True
1,9,600,rb_trg_soft,True,True,success,22.17999999999703,0.042428540587065744,0.23884632717440288,0.6038756196484903,0.6451999492152135,17.044393745279805,7.795473120623245,True
1,9,601,native,True,True,success,23.359999999996376,0.05244503568534467,0.23919554985023533,0.5947796320068464,0.6538850788713555,16.015055529735314,6.68029984720971,True
1,9,601,rb_trg_soft,True,True,success,23.359999999996376,0.05244503568534467,0.23919554985023533,0.5947796320068464,0.6538850788713555,16.015055529735314,6.68029984720971,True
1,9,602,native,True,True,success,33.95999999999932,0.04671813969274074,0.10509272887842214,0.43450103032087134,0.6978978446940709,16.95061799446971,7.377189356715854,False
1,9,602,rb_trg_soft,True,True,success,33.95999999999932,0.04671813969274074,0.10509272887842214,0.43450103032087134,0.6978978446940709,16.95061799446971,7.377189356715854,False
1,9,603,native,True,True,success,22.979999999996586,0.049991250375993244,0.22488038277511962,0.6246193997390169,0.6618246914834628,17.24960362413478,7.297209711784746,False
1,9,603,rb_trg_soft,True,True,success,22.979999999996586,0.049991250375993244,0.22488038277511962,0.6246193997390169,0.6618246914834628,17.24960362413478,7.297209711784746,False
1,9,604,native,True,True,success,30.539999999995135,0.0786122539851292,0.4360065466448445,0.5692307692307692,0.6790842763353702,19.162697788688725,7.828279473004862,False
1,9,604,rb_trg_soft,True,True,success,30.539999999995135,0.0786122539851292,0.4360065466448445,0.5692307692307692,0.6790842763353702,19.162697788688725,7.828279473004862,False
2,0,600,native,True,True,success,17.159999999999812,0.03225315339503294,0.0,0.3768200349446709,0.43646536494334526,14.399244374922707,4.106694504044745,False
2,0,600,rb_trg_soft,True,True,success,17.439999999999657,0.042532215841986944,0.006303724928366762,0.4034383954154728,0.45302222110781637,13.092066661889046,4.365270326628942,False
2,0,601,native,True,True,success,17.189999999999795,0.03048461768783993,0.0,0.3825581395348837,0.438860249527127,13.514709955001836,4.1791786091485,False
2,0,601,rb_trg_soft,True,True,success,17.499999999999623,0.0453598706041884,0.006282124500285551,0.40319817247287265,0.44996390617671733,13.203630471016002,4.227694375325219,False
2,0,602,native,True,True,success,17.299999999999734,0.02943300704444704,0.0,0.3928365106874639,0.4433521874949889,12.716168781267996,4.391299230546833,False
2,0,602,rb_trg_soft,True,True,success,17.369999999999695,0.04348899605835131,0.006904487917146145,0.42692750287687,0.45425095987401165,12.876941798530888,4.263179291949164,False
2,0,603,native,True,True,success,17.7199999999995,0.030758245190554662,0.0,0.38127467569091933,0.4521964010656879,13.710023378405516,4.186830883088138,False
2,0,603,rb_trg_soft,True,True,success,17.319999999999723,0.04079958306895293,0.006347374495095211,0.42469705712637046,0.45147367052778903,13.319827847608284,4.372133839455375,False
2,0,604,native,True,True,success,17.189999999999795,0.03038151301640915,0.0,0.37906976744186044,0.4486567704168954,13.099050123789894,4.135086802695757,False
2,0,604,rb_trg_soft,True,True,success,17.589999999999574,0.043932592912886446,0.005681818181818182,0.4460227272727273,0.46386025157628746,12.601607541204176,4.307857573351527,False
2,1,600,native,True,True,success,31.299999999996064,0.03092637582112147,0.0,0.3577131906739061,0.5850721870114012,12.020035757294949,4.08601274116711,False
2,1,600,rb_trg_soft,True,True,success,25.149999999995384,0.025303199169380078,0.0,0.366852146263911,0.5480944644448432,12.195408998458188,4.088816972556943,False
2,1,601,native,True,True,success,34.37999999999983,0.030395703150418545,0.0,0.34021517883105556,0.5963183979652017,11.43970748078632,4.4186263822692915,False
2,1,601,rb_trg_soft,True,True,success,29.579999999993962,0.024669943843793753,0.0,0.35586346738763097,0.5550340358484185,11.807096477075065,3.967638902202129,False
2,1,602,native,True,True,success,34.79000000000033,0.030178541132464324,0.0,0.35344827586206895,0.6007899241370106,11.792539157269573,4.335207983540109,False
2,1,602,rb_trg_soft,True,True,success,27.569999999994042,0.024171727372778545,0.0,0.35242929659173317,0.5544887754457908,11.798179214863069,3.893166012433728,False
2,1,603,native,True,True,success,29.15999999999345,0.030636420267915687,0.0,0.3630442235173123,0.5947078910377017,12.245064411105258,3.88830421056311,False
2,1,603,rb_trg_soft,True,True,success,26.189999999994807,0.02590291421523388,0.0,0.3709923664122137,0.5370807341305903,12.062373893995295,4.071821880840737,False
2,1,604,native,True,True,success,34.32999999999977,0.029678246820102592,0.0,0.331974373907979,0.5996405457575779,11.796402698425165,4.368857805987102,False
2,1,604,rb_trg_soft,True,True,success,28.25999999999366,0.025950893088754978,0.0,0.36222143615139724,0.5518569764794917,11.738717864697273,4.107323953912123,False
2,2,600,native,True,True,success,16.510000000000172,0.04007878348422395,0.0,0.39951573849878935,0.4167505978350968,16.401622725497226,4.597577622203351,False
2,2,600,rb_trg_soft,True,True,success,15.840000000000545,0.03911644988017506,0.0012618296529968455,0.4113564668769716,0.47385445238618806,16.068335290672575,4.657848748679655,False
2,2,601,native,True,True,success,16.08000000000041,0.03709022593530882,0.0,0.39465506525792415,0.4097317578634979,15.628841613953593,4.332140665502966,False
2,2,601,rb_trg_soft,True,True,success,15.530000000000717,0.03721966688799941,0.0,0.40797940797940796,0.46513123089313324,15.95074141606141,4.66758546020567,False
2,2,602,native,True,True,success,16.410000000000228,0.03820984055296261,0.0,0.3934226552984166,0.41327610570361445,16.41742879136008,4.357494702832169,False
2,2,602,rb_trg_soft,True,True,success,15.430000000000772,0.0386984427121739,0.0,0.4112694300518135,0.4388320874716298,16.198221262420976,4.094995582251938,False
2,2,603,native,True,True,success,16.1000000000004,0.03655777990792825,0.0,0.399130974549969,0.40399650572319445,16.57135239926443,4.587024193958399,False
2,2,603,rb_trg_soft,True,True,success,15.680000000000634,0.03741532789787906,0.0,0.39579349904397704,0.4434549052099245,16.680953828207794,4.06050219500384,False
2,2,604,native,True,True,success,16.21000000000034,0.033943177834229475,0.0,0.37422934648581996,0.39652600692872164,16.285065387617607,4.220047365235839,False
2,2,604,rb_trg_soft,True,True,success,15.570000000000695,0.036818912142790976,0.0,0.3889602053915276,0.435892799162178,16.412681409792196,4.0522427438366515,False
2,3,600,native,True,True,success,18.22999999999922,0.038127018460305175,0.0,0.4018640350877193,0.46059630871607365,14.250824186463692,3.7607845753834472,False
2,3,600,rb_trg_soft,True,True,success,18.449999999999097,0.037968023665303205,0.0,0.4019501625135428,0.47161320513896327,11.79322427767232,10.416738483221277,False
2,3,601,native,True,True,success,19.209999999998676,0.05556362428143384,0.012486992715920915,0.4542143600416233,0.48227494948221133,13.46591047690961,4.497116357104027,False
2,3,601,rb_trg_soft,True,True,success,18.65999999999898,0.0342467140703038,0.0,0.4247455811462239,0.47794246117075245,12.5815908536146,10.397236486908016,False
2,3,602,native,True,True,success,19.439999999998548,0.05371095920580585,0.038560411311053984,0.4354755784061697,0.4850374722095971,14.413463604045724,4.092558557811075,False
2,3,602,rb_trg_soft,True,True,success,21.299999999997517,0.0744466379798313,0.11168465509150634,0.48662599718442046,0.5485095479384573,15.979902053922522,9.618563057438525,False
2,3,603,native,True,True,success,20.349999999998044,0.07039600368023435,0.030451866404715127,0.4582514734774067,0.5150462449884213,14.037507125211658,5.579471055667923,False
2,3,603,rb_trg_soft,True,True,success,18.899999999998847,0.05506335104823384,0.033844526705446853,0.47593865679534636,0.5021911115918927,11.591909936650826,10.7300269822337,False
2,3,604,native,True,True,success,18.709999999998953,0.04175208143225468,0.0,0.40010683760683763,0.46450865121879553,13.990517552369619,4.096958675679552,False
2,3,604,rb_trg_soft,True,True,success,18.94999999999882,0.049432494842192864,0.011075949367088608,0.4873417721518987,0.5075972236826579,12.104161773173509,10.62712117882459,False
2,4,600,native,True,True,success,22.769999999996703,0.05828513354066089,0.0,0.3933274802458297,0.5720090180503146,12.565237000878607,4.109377544341365,False
2,4,600,rb_trg_soft,True,True,success,51.100000000020266,0.020619463073176837,0.0,0.20935237722559186,0.3792263669093018,9.669448719965484,2.828177431266096,False
2,4,601,native,True,True,success,17.969999999999363,0.048069958790275105,0.0,0.40378197997775306,0.5191352611155904,12.596462059707411,4.2117726231311785,False
2,4,601,rb_trg_soft,True,True,success,50.100000000019044,0.02204298745542754,0.0,0.21552584314508083,0.3828728986234965,9.758223693693369,2.7817515607571615,False
2,4,602,native,True,True,success,23.11999999999651,0.05876393417831112,0.0,0.3964548205793342,0.5862049843918375,11.85064691428782,4.1655180243113685,False
2,4,602,rb_trg_soft,True,True,success,51.810000000021134,0.02126787350467042,0.0,0.22423774604399846,0.3845646083304503,9.744321446564062,2.9909925668840547,False
2,4,603,native,True,True,success,23.65999999999621,0.059139946837993264,0.0,0.38698774820447823,0.5863724008928772,11.851678286041052,4.041832689555101,False
2,4,603,rb_trg_soft,True,True,success,51.990000000021354,0.021850843763991087,0.0,0.20346153846153847,0.38492375469076573,9.780230821331571,2.870753404614879,False
2,4,604,native,True,True,success,22.42999999999689,0.05882383518241778,0.0,0.39750445632798576,0.5646596521051687,12.803167400551244,4.001295722407059,False
2,4,604,rb_trg_soft,True,True,success,51.11000000002028,0.021306587222972864,0.0,0.2112676056338028,0.3826474290813118,9.782813272783144,2.843716059299517,False
2,5,600,native,True,True,success,18.939999999998825,0.06637981618640419,0.0010554089709762533,0.40263852242744064,0.515375103369099,12.624456049294858,5.8699696718675,False
2,5,600,rb_trg_soft,True,True,success,58.69000000002954,0.11075715281126505,0.0,0.5550255536626917,0.6948401655050723,14.999624827456639,10.641870684467113,False
2,5,601,native,True,True,success,18.739999999998936,0.06966877614020972,0.0032,0.3818666666666667,0.5179008007885972,13.028418084547868,5.986106995041297,False
2,5,601,rb_trg_soft,True,True,success,55.98000000002623,0.10861731247252442,0.0,0.5550991248437221,0.6939609291859569,14.871190117138374,10.795508318230189,False
2,5,602,native,True,True,success,18.799999999998903,0.06153597114197471,0.003189792663476874,0.39553429027113235,0.5115870883342764,13.075277744288258,5.795374939716721,False
2,5,602,rb_trg_soft,True,True,success,56.860000000027306,0.11159074710822489,0.0,0.5294531387374715,0.6875783864646438,15.307652283044124,10.659505840405354,False
2,5,603,native,True,True,success,18.519999999999058,0.0626230121212832,0.0032379924446842958,0.37776578521316784,0.5141456842447749,13.018731797560626,5.875287009595453,False
2,5,603,rb_trg_soft,True,True,success,57.9200000000286,0.10909004803843733,0.0,0.5658553426549283,0.6959028927151322,14.84406374243242,10.734429681297337,False
2,5,604,native,True,True,success,18.509999999999064,0.06368598938319324,0.0026997840172786176,0.40982721382289417,0.5268113266748529,12.908592884389776,5.664912659129901,False
2,5,604,rb_trg_soft,True,True,success,57.09000000002759,0.10883637905042753,0.0,0.5725043782837128,0.6980486607576792,14.793321346838319,10.771522812687213,False
2,6,600,native,True,True,success,22.42999999999689,0.09628621202645637,0.0,0.3631907308377897,0.4745576714147991,31.571130950944756,11.911136090513619,False
2,6,600,rb_trg_soft,True,True,success,16.500000000000178,0.043998689735152086,0.0,0.4239854633555421,0.4427835866965862,15.430734379919208,4.234945850556559,False
2,6,601,native,True,True,success,16.959999999999923,0.04342972991521836,0.0,0.39952857984678847,0.46060054102571074,12.490916473984875,5.3273412007397924,False
2,6,601,rb_trg_soft,True,True,success,16.410000000000228,0.04322172581975768,0.0,0.39524969549330086,0.4437417570395937,15.557784659742335,4.252099785205667,False
2,6,602,native,True,True,success,16.680000000000078,0.04409864654234956,0.0,0.41461953265428403,0.4524667799658004,13.906753574209334,5.508654994678785,False
2,6,602,rb_trg_soft,True,True,success,16.560000000000144,0.0435872969971516,0.0,0.415811707905854,0.44199566547585106,15.23669512669174,4.219273432557668,False
2,6,603,native,True,True,success,17.139999999999823,0.04171361131365927,0.0,0.39300291545189503,0.46436497218577744,12.270986724048113,5.482070978256074,False
2,6,603,rb_trg_soft,True,True,success,16.500000000000178,0.04386730144817345,0.0,0.4197456087219867,0.44339574202800364,15.399569653892216,4.309449452693505,False
2,6,604,native,True,True,success,21.399999999997462,0.09377196098428996,0.0,0.3755254553946754,0.47877318455122925,31.656475072283417,12.02253604170481,False
2,6,604,rb_trg_soft,True,True,success,16.55000000000015,0.04446473115983392,0.0,0.411231884057971,0.43768920223343694,15.306885177411983,4.255561884524352,False
2,7,600,native,True,True,success,17.209999999999784,0.038688080662932764,0.0,0.429732868757259,0.5231278590201497,11.641719501980177,4.240394172498418,False
2,7,600,rb_trg_soft,True,True,success,17.46999999999964,0.05909745169932104,0.0,0.4576659038901602,0.4858804504884803,14.24591245254606,4.845550367761715,False
2,7,601,native,True,True,success,17.509999999999618,0.045510530831390374,0.005707762557077625,0.4400684931506849,0.5331026298035738,11.432580835005222,5.1200474048232545,False
2,7,601,rb_trg_soft,True,True,success,17.639999999999546,0.0490144048117957,0.0,0.428328611898017,0.4747925812862534,14.46037827048438,4.60622697176602,False
2,7,602,native,True,True,success,16.670000000000083,0.056941372249950974,0.0,0.4088729016786571,0.48136490291284034,11.689215938637654,4.630143945694754,False
2,7,602,rb_trg_soft,True,True,success,17.079999999999856,0.060382186890487355,0.0,0.42480983031012287,0.4815700400895222,15.585890034762018,4.53890560192583,False
2,7,603,native,True,True,success,16.71000000000006,0.043021047141321295,0.0,0.43480861244019137,0.49633658222677973,11.429853257761017,4.654534120804612,False
2,7,603,rb_trg_soft,True,True,success,17.3599999999997,0.06468832850915157,0.0,0.41508347725964306,0.4676647053371516,15.07166917472541,4.55256757121832,False
2,7,604,native,True,True,success,18.339999999999158,0.047476985773374177,0.0,0.4087193460490463,0.5411614877729836,11.274762438301355,4.72726021435587,False
2,7,604,rb_trg_soft,True,True,success,17.299999999999734,0.05344062282294247,0.0,0.43558636626227615,0.48597957365849986,15.455109233582066,4.5023719751965965,False
2,8,600,native,True,True,success,19.12999999999872,0.04119695297012498,0.0020898641588296763,0.4696969696969697,0.5608604812366766,12.991001807356593,6.4876205585276665,False
2,8,600,rb_trg_soft,True,True,success,17.729999999999496,0.049587044919408234,0.002818489289740699,0.4363021420518602,0.5180458495239886,11.634597935808054,4.984140493258648,False
2,8,601,native,True,True,success,18.04999999999932,0.04496237918569064,0.0027685492801771874,0.4695459579180509,0.5343820768428024,14.590236541804307,6.356534520288583,False
2,8,601,rb_trg_soft,True,True,success,18.039999999999324,0.05180454153872452,0.0,0.4260387811634349,0.5151068937973314,11.568988664002031,4.727013230887351,False
2,8,602,native,True,True,success,22.98999999999658,0.1634889659336383,0.02782608695652174,0.4965217391304348,0.6125586176396636,15.279353372329446,8.897013908854865,False
2,8,602,rb_trg_soft,True,True,success,17.75999999999948,0.046190843061217506,0.0,0.40911648846370285,0.5102157363812271,11.691584841807554,4.89723063934886,False
2,8,603,native,True,True,success,18.63999999999899,0.03984923837062861,0.002680965147453083,0.4970509383378016,0.5559703160046348,13.881163778646426,6.790856805022554,False
2,8,603,rb_trg_soft,True,True,success,17.419999999999668,0.0522641309509836,0.004016064257028112,0.4343086632243259,0.5103040776770892,12.491365183698576,4.7547593260153675,False
2,8,604,native,True,True,success,17.639999999999546,0.044999899100433005,0.0011331444759206798,0.4492917847025496,0.5238893434695515,12.32438260383573,6.449752698419792,False
2,8,604,rb_trg_soft,True,True,success,17.39999999999968,0.04928699009720401,0.0,0.4399770246984492,0.5121022453108859,11.862807024750978,4.639546166532952,False
2,9,600,native,True,True,success,16.4600000000002,0.04859503697264629,0.0,0.39526411657559196,0.4380396790121483,11.93987054897963,5.585550411384035,False
2,9,600,rb_trg_soft,True,True,success,16.4600000000002,0.04859503697264629,0.0,0.39526411657559196,0.4380396790121483,11.93987054897963,5.585550411384035,False
2,9,601,native,True,True,success,16.55000000000015,0.03780905390929008,0.0,0.43417874396135264,0.4484884451747812,12.953104638120312,7.8992297680937185,False
2,9,601,rb_trg_soft,True,True,success,16.55000000000015,0.03780905390929008,0.0,0.43417874396135264,0.4484884451747812,12.953104638120312,7.8992297680937185,False
2,9,602,native,True,True,success,16.959999999999923,0.043652928385913795,0.0,0.417796110783736,0.4430294941626721,12.678195044051284,5.64763728363277,False
2,9,602,rb_trg_soft,True,True,success,16.959999999999923,0.043652928385913795,0.0,0.417796110783736,0.4430294941626721,12.678195044051284,5.64763728363277,False
2,9,603,native,True,True,success,18.259999999999202,0.054901977801376615,0.12698412698412698,0.49808429118773945,0.49844212053233994,13.712630534437013,8.88081027442629,False
2,9,603,rb_trg_soft,True,True,success,18.259999999999202,0.054901977801376615,0.12698412698412698,0.49808429118773945,0.49844212053233994,13.712630534437013,8.88081027442629,False
2,9,604,native,True,True,success,17.149999999999817,0.03496089882403794,0.004079254079254079,0.412004662004662,0.4601464082471499,13.183027449770591,6.817551491195035,False
2,9,604,rb_trg_soft,True,True,success,17.149999999999817,0.03496089882403794,0.004079254079254079,0.412004662004662,0.4601464082471499,13.183027449770591,6.817551491195035,False
3,0,600,native,True,True,timeout,89.98999999996478,0.11672627333413946,0.8235555555555556,0.92,0.9481496087586395,56.889551237243225,8.414939164261318,True
3,0,600,rb_trg_soft,True,True,success,24.009999999996015,0.07520751583685592,0.21523730224812657,0.5791007493755204,0.6605468582286549,19.223434959395547,6.797870812925766,False
3,0,601,native,True,True,timeout,89.98999999996478,0.40567442127677544,0.4807777777777778,0.35977777777777775,0.6273294115900855,27.711728687484214,15.215302734734511,True
3,0,601,rb_trg_soft,True,True,success,43.530000000011015,0.07049808543994782,0.0266421681212678,0.5349104271933854,0.6753932179773685,15.829311477090554,7.083311399084857,False
3,0,602,native,True,True,timeout,89.98999999996478,0.11689444043920362,0.8077777777777778,0.8123333333333334,0.8986018684373385,55.92534301992578,12.626878821497257,True
3,0,602,rb_trg_soft,True,True,success,23.56999999999626,0.09502861525960592,0.0720949957591179,0.6022052586938084,0.6387026721136669,21.21869429172582,10.145925057728974,False
3,0,603,native,True,True,timeout,89.98999999996478,0.1044690030480991,0.175,0.3488888888888889,0.6490327756894693,45.282739702954146,11.764263560396747,True
3,0,603,rb_trg_soft,True,True,success,24.2199999999959,0.07918948700084658,0.08914568716467189,0.5683037556747833,0.631371399331828,18.558277862810453,11.378965698487631,False
3,0,604,native,True,True,timeout,89.98999999996478,0.1243019474943265,0.7967777777777778,0.9223333333333333,0.9467664629444066,56.542101263701696,9.710318944772798,True
3,0,604,rb_trg_soft,True,True,success,48.09000000001659,0.07478343234265283,0.044282744282744285,0.5272349272349273,0.6743217633921165,15.024286574226505,7.488001353692162,False
3,1,600,native,True,True,timeout,89.98999999996478,0.05767692884523681,0.6541111111111111,0.6977777777777778,0.8018380289062292,55.37132676353042,16.069780879320177,True
3,1,600,rb_trg_soft,True,True,success,22.549999999996825,0.07310040272397604,0.15868794326241134,0.6037234042553191,0.6241300834920784,19.278753324188038,11.067580332520404,False
3,1,601,native,True,True,timeout,89.98999999996478,0.6568930924261359,0.5431111111111111,0.7908888888888889,0.6940681023012993,48.39819024932468,7.696177365353669,True
3,1,601,rb_trg_soft,True,True,success,24.979999999995478,0.0889695436508728,0.1760704281712685,0.5362144857943177,0.6132330799100546,20.371890146191554,11.678009224869703,False
3,1,602,native,True,True,timeout,89.98999999996478,0.49660163603276686,0.6205555555555555,0.41733333333333333,0.7783139862628434,54.16624745859343,17.27725610899807,True
3,1,602,rb_trg_soft,True,True,success,23.199999999996464,0.05231930435629508,0.22404136148211978,0.5816458423093495,0.6433431746741899,20.194616963770443,8.328892857809564,False
3,1,603,native,True,True,success,23.649999999996215,0.15820045154663762,0.26669484361792056,0.7328825021132713,0.73529823500575,55.39338099639321,22.866101860124516,True
3,1,603,rb_trg_soft,True,True,success,24.989999999995472,0.10509882805240807,0.1012,0.5276,0.6207245148735661,21.276185275467405,11.862264714110871,False
3,1,604,native,True,True,timeout,89.98999999996478,0.7114330948766924,0.3313333333333333,0.8434444444444444,0.8175251722067569,42.793496404701216,7.875366808992056,True
3,1,604,rb_trg_soft,True,True,success,38.57000000000495,0.08049796815250274,0.36599274235355106,0.5342146189735615,0.7274763594856549,18.229596663952794,9.965290307493754,False
3,2,600,native,True,True,timeout,89.98999999996478,0.06766915310810001,0.8342222222222222,0.8802222222222222,0.8474043424351148,18.718444649025543,5.97418149959316,False
3,2,600,rb_trg_soft,True,True,success,32.66999999999774,0.09152074075358785,0.4201346389228886,0.6517747858017136,0.6618114937244977,15.70954550451251,9.910667493677996,False
3,2,601,native,True,True,success,37.06000000000311,0.18374641010449588,0.3061775020231994,0.7332074453736175,0.7508284195566207,41.67028365200181,40.920282305641635,True
3,2,601,rb_trg_soft,True,True,success,63.31000000002697,0.06816934847819818,0.37950094756790903,0.46794061907770057,0.6503158187879879,18.013707926268633,11.00453145274936,True
3,2,602,native,True,True,timeout,89.98999999996478,0.19045011731983386,0.15455555555555556,0.307,0.6029118178690182,13.324918939586636,8.681701409701123,False
3,2,602,rb_trg_soft,True,True,success,36.460000000002374,0.10120849767622572,0.417603509734028,0.6673978612558267,0.6967037617974239,15.858177903155868,9.627721882884265,False
3,2,603,native,True,True,success,29.51999999999389,0.0760912680372424,0.40128682695563833,0.5675584151710126,0.6948929062898683,39.120182771038024,10.99614829461619,True
3,2,603,rb_trg_soft,True,True,timeout,89.98999999996478,0.20357495345333387,0.17944444444444443,0.239,0.5627060520787432,36.715152352676014,23.941299252745793,False
3,2,604,native,True,True,timeout,89.98999999996478,0.18203314505049714,0.494,0.7902222222222223,0.5320475503228175,12.125037103921793,7.4159756076592105,False
3,2,604,rb_trg_soft,True,True,success,24.369999999995816,0.05812867331023299,0.27645611156685806,0.5976210008203445,0.6538675657551823,18.929321185763914,10.196797423440964,False
3,3,600,native,True,True,timeout,89.98999999996478,0.02554175160302763,0.8497777777777777,0.954,0.7706522839277407,55.09123277602667,17.842882787428525,True
3,3,600,rb_trg_soft,True,True,success,18.78999999999891,0.06231937774430582,0.030851063829787233,0.5196808510638298,0.5368088813860254,20.29430103760525,13.790306134868917,False
3,3,601,native,True,True,timeout,89.98999999996478,0.03458052562557671,0.8496666666666667,0.9557777777777777,0.8017900142417027,59.385393229555454,17.7684157207185,True
3,3,601,rb_trg_soft,True,True,timeout,89.98999999996478,0.10047279884369062,0.7438888888888889,0.45944444444444443,0.5969515513850262,11.475309314835952,9.641600410861216,False
3,3,602,native,True,True,timeout,89.98999999996478,0.3056677427359746,0.8276666666666667,0.8743333333333333,0.8070131904492134,35.05234499839283,16.172556141830253,True
3,3,602,rb_trg_soft,True,True,success,18.079999999999302,0.05740684405719475,0.03924820342730791,0.5301271420674406,0.5324610549217487,21.672387870463066,10.312673265685046,False
3,3,603,native,True,True,timeout,89.98999999996478,0.028888370298330652,0.8603333333333333,0.8491111111111111,0.7315300377137339,54.993708894975846,17.280919264320648,True
3,3,603,rb_trg_soft,True,True,success,19.049999999998764,0.052205255230527506,0.02728226652675761,0.5188877229800629,0.5492953629106918,21.892218799138757,13.415108308231016,False
3,3,604,native,True,True,timeout,89.98999999996478,0.13990642164011735,0.8664444444444445,0.9412222222222222,0.8268516535181021,37.47657605329491,13.776217267893081,True
3,3,604,rb_trg_soft,True,True,success,45.10000000001293,0.07885723934426707,0.5052094879184217,0.49988915983152293,0.6194447973324985,15.172604492209752,10.237973092272792,False
3,4,600,native,True,True,timeout,89.98999999996478,0.06557327721039805,0.8801111111111111,0.4497777777777778,0.555443072254622,39.4032662518152,7.740663107595166,False
3,4,600,rb_trg_soft,True,True,success,18.349999999999152,0.07721277949738153,0.05827886710239651,0.5561002178649237,0.549880346020178,20.804265348340355,8.498004466628428,False
3,4,601,native,True,True,timeout,89.98999999996478,0.06255617588090805,0.879,0.49177777777777776,0.5839347452103152,12.375175842680067,13.63926240318599,False
3,4,601,rb_trg_soft,True,True,success,19.569999999998476,0.06832836721924124,0.06639427987742594,0.5699693564862104,0.562519371371484,19.6733605679281,9.735524104938367,False
3,4,602,native,True,True,timeout,89.98999999996478,0.0988551965836025,0.889,0.9405555555555556,0.7900523534282216,15.340344989068516,11.586113460529225,False
3,4,602,rb_trg_soft,True,True,success,18.339999999999158,0.07736066455514795,0.09482288828337875,0.5514986376021799,0.5448318045430325,20.312776591066378,8.88553409336239,False
3,4,603,native,True,True,timeout,89.98999999996478,0.12392352535410434,0.8894444444444445,0.9584444444444444,0.8769990449082826,19.033860704262818,14.238376016548985,True
3,4,603,rb_trg_soft,True,True,success,17.709999999999507,0.07131795637488143,0.05981941309255079,0.5378103837471784,0.5207129811497676,19.732051719219836,8.029254387649917,False
3,4,604,native,True,True,timeout,89.98999999996478,0.03742098236095646,0.8832222222222222,0.11466666666666667,0.36576090302266284,10.81931562881726,5.500189949007258,False
3,4,604,rb_trg_soft,True,True,success,17.82999999999944,0.08449417535005556,0.05100896860986547,0.5426008968609866,0.5340096041217505,22.138679338281417,10.523274792120928,True
3,5,600,native,True,True,timeout,89.98999999996478,0.044132145426446986,0.0011111111111111111,0.6328888888888888,0.782759968428812,49.27615934406096,3.97038882242261,False
3,5,600,rb_trg_soft,True,True,timeout,89.98999999996478,0.0926379498542114,0.2594444444444444,0.2018888888888889,0.5677955405492319,12.756169627135755,11.751851199711643,False
3,5,601,native,True,True,timeout,89.98999999996478,0.03955351991549905,0.0017777777777777779,0.5212222222222223,0.6897855519176241,48.908653622897845,2.7861628316107514,False
3,5,601,rb_trg_soft,True,True,timeout,89.98999999996478,0.10199788531845659,0.42388888888888887,0.1988888888888889,0.5933915644797229,15.52720497446023,10.18131432917042,False
3,5,602,native,True,True,timeout,89.98999999996478,0.08247288538479614,0.8937777777777778,0.151,0.5124310395592115,26.72777589129635,5.302711167753426,False
3,5,602,rb_trg_soft,True,True,timeout,89.98999999996478,0.11594521586933128,0.10466666666666667,0.22722222222222221,0.6258190470498404,16.303976355553637,12.352489881688633,False
3,5,603,native,True,True,timeout,89.98999999996478,0.05145131539916567,0.004888888888888889,0.605,0.7469192374160869,49.393115025939856,4.256525238533313,False
3,5,603,rb_trg_soft,True,True,timeout,89.98999999996478,0.05621481305014164,0.7487777777777778,0.8498888888888889,0.8871777197579667,59.60008283427913,10.87580070744489,True
3,5,604,native,True,True,timeout,89.98999999996478,0.04281432887625929,0.0014444444444444444,0.6041111111111112,0.7314456082985087,49.313005505685915,3.666214161570782,False
3,5,604,rb_trg_soft,True,True,timeout,89.98999999996478,0.1645895994306763,0.41988888888888887,0.5895555555555556,0.7259069484225128,53.074872747968534,11.741172419315586,True
3,6,600,native,True,True,timeout,89.98999999996478,47.867161627529214,0.09555555555555556,0.948,0.9844688999441165,70.77133933184032,169.68019926169492,True
3,6,600,rb_trg_soft,True,True,timeout,89.98999999996478,0.26339713535876474,0.5722222222222222,0.33211111111111113,0.6207058708039233,16.697565308694497,10.09263580635604,True
3,6,601,native,True,True,timeout,89.98999999996478,0.16940687399450172,0.8752222222222222,0.6803333333333333,0.6255337534219437,8.65160824648345,4.7592542690107456,False
3,6,601,rb_trg_soft,True,True,timeout,89.98999999996478,0.10062457090763835,0.8248888888888889,0.8997777777777778,0.7847718718203656,58.91508052145774,9.904181790821404,True
3,6,602,native,True,True,timeout,89.98999999996478,0.061004203984188515,0.8761111111111111,0.15744444444444444,0.5799409156271726,10.830805546957022,6.614157995060979,False
3,6,602,rb_trg_soft,True,True,timeout,89.98999999996478,0.04840375899145581,0.8564444444444445,0.908,0.8111846579817101,48.24667931763175,15.085621694438524,True
3,6,603,native,True,True,timeout,89.98999999996478,0.1172566292942348,0.8724444444444445,0.9477777777777778,0.9259227235007679,15.729668838327111,5.108129441647394,False
3,6,603,rb_trg_soft,True,True,timeout,89.98999999996478,0.04590628025156967,0.8434444444444444,0.9436666666666667,0.9382291138158503,59.540841733845895,4.497734726591014,True
3,6,604,native,True,True,timeout,89.98999999996478,0.0670702774832752,0.8681111111111111,0.11966666666666667,0.3971825478170774,10.844740753888145,5.2537871234514615,False
3,6,604,rb_trg_soft,True,True,timeout,89.98999999996478,0.21522911355300625,0.14522222222222222,0.3228888888888889,0.602807847429889,52.42594630906206,10.597012931098092,True
3,7,600,native,True,True,timeout,89.98999999996478,0.09770471118686089,0.7648888888888888,0.9136666666666666,0.9236230311888081,32.251924869836216,20.043745434380195,True
3,7,600,rb_trg_soft,True,True,success,21.449999999997434,0.06694746834691409,0.05964585274930102,0.5778191985088537,0.6171714060268896,19.92610705760371,6.716407544173999,False
3,7,601,native,True,True,timeout,89.98999999996478,0.7451221326299811,0.5484444444444444,0.456,0.735955005636504,19.32477072825822,8.014347324437933,True
3,7,601,rb_trg_soft,True,True,success,27.42999999999412,0.06926330125704337,0.1935131195335277,0.6107871720116618,0.6596964039997064,17.47040536575382,10.34347653258578,False
3,7,602,native,True,True,timeout,89.98999999996478,0.05984094305111961,0.828,0.9345555555555556,0.9388375323219424,55.755274189969214,22.36055019508411,True
3,7,602,rb_trg_soft,True,True,success,23.00999999999657,0.06527912162540202,0.08774978279756733,0.5742832319721981,0.6449427247244661,20.148329993585108,9.54121965985302,False
3,7,603,native,True,True,success,63.58000000002634,0.19655410368632087,0.5571630759553389,0.774178329926089,0.7245752689731286,35.75933506726405,9.641680549590175,True
3,7,603,rb_trg_soft,True,True,success,23.129999999996503,0.05989676134388241,0.0790838375108038,0.5514261019878998,0.6274204455948159,20.48058477302267,8.05814662091339,False
3,7,604,native,True,True,timeout,89.98999999996478,0.03075278095451574,0.021222222222222222,0.6507777777777778,0.9038193107698616,23.388196366490135,5.361739214170753,False
3,7,604,rb_trg_soft,True,True,success,21.089999999997634,0.07156279116247548,0.04691943127962085,0.5720379146919431,0.6225439259353258,19.467793377646583,7.001088130583517,False
3,8,600,native,True,True,timeout,89.98999999996478,0.09510203571492129,0.8633333333333333,0.6303333333333333,0.7258306684879995,40.788109118563625,8.204735083871832,True
3,8,600,rb_trg_soft,True,True,timeout,89.98999999996478,0.09510203571492129,0.8633333333333333,0.6303333333333333,0.7258306684879995,40.788109118563625,8.204735083871832,True
3,8,601,native,True,True,timeout,89.98999999996478,0.03279359953298827,0.8906666666666667,0.10144444444444445,0.23000861898742833,12.800299222273887,6.331943766604067,False
3,8,601,rb_trg_soft,True,True,timeout,89.98999999996478,0.03279359953298827,0.8906666666666667,0.10144444444444445,0.23000861898742833,12.800299222273887,6.331943766604067,False
3,8,602,native,True,True,timeout,89.98999999996478,0.14676366479768518,0.886,0.9551111111111111,0.8550304151955604,16.2929010591794,13.5670309268058,True
3,8,602,rb_trg_soft,True,True,timeout,89.98999999996478,0.14676366479768518,0.886,0.9551111111111111,0.8550304151955604,16.2929010591794,13.5670309268058,True
3,8,603,native,True,True,timeout,89.98999999996478,0.11794241965107516,0.88,0.9391111111111111,0.7202838626992417,12.557421470059952,9.793295748588577,False
3,8,603,rb_trg_soft,True,True,timeout,89.98999999996478,0.11794241965107516,0.88,0.9391111111111111,0.7202838626992417,12.557421470059952,9.793295748588577,False
3,8,604,native,True,True,timeout,89.98999999996478,0.13204356318641491,0.8555555555555555,0.9536666666666667,0.7708831752389473,15.701770660665163,7.176984799516727,False
3,8,604,rb_trg_soft,True,True,timeout,89.98999999996478,0.13204356318641491,0.8555555555555555,0.9536666666666667,0.7708831752389473,15.701770660665163,7.176984799516727,False
3,9,600,native,True,True,success,23.239999999996442,0.08461788098904281,0.12172043010752688,0.6193548387096774,0.6719588716924457,20.0143676462485,10.900746992452982,False
3,9,600,rb_trg_soft,True,True,success,23.239999999996442,0.08461788098904281,0.12172043010752688,0.6193548387096774,0.6719588716924457,20.0143676462485,10.900746992452982,False
3,9,601,native,True,True,success,21.25999999999754,0.06923981521838204,0.10860366713681241,0.5792195580629995,0.6153336663506027,18.57984698550185,9.846495283739182,False
3,9,601,rb_trg_soft,True,True,success,21.25999999999754,0.06923981521838204,0.10860366713681241,0.5792195580629995,0.6153336663506027,18.57984698550185,9.846495283739182,False
3,9,602,native,True,True,success,21.18999999999758,0.11452699615055652,0.06933962264150943,0.6377358490566037,0.6247948964682412,26.381564040357105,8.861451555404344,False
3,9,602,rb_trg_soft,True,True,success,21.18999999999758,0.11452699615055652,0.06933962264150943,0.6377358490566037,0.6247948964682412,26.381564040357105,8.861451555404344,False
3,9,603,native,True,True,success,27.489999999994087,0.06309415778429274,0.2963636363636364,0.5781818181818181,0.6571061472899279,19.05321873583642,9.699441643158167,False
3,9,603,rb_trg_soft,True,True,success,27.489999999994087,0.06309415778429274,0.2963636363636364,0.5781818181818181,0.6571061472899279,19.05321873583642,9.699441643158167,False
3,9,604,native,True,True,success,30.279999999994818,0.05431585198101777,0.058435127104655,0.43314625288874214,0.5330313938270946,19.773574230422884,14.365248488084735,True
3,9,604,rb_trg_soft,True,True,success,30.279999999994818,0.05431585198101777,0.058435127104655,0.43314625288874214,0.5330313938270946,19.773574230422884,14.365248488084735,True
4,0,600,native,True,False,preflight_invalid,,,,,,,,
4,0,600,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,0,601,native,True,False,preflight_invalid,,,,,,,,
4,0,601,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,0,602,native,True,False,preflight_invalid,,,,,,,,
4,0,602,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,0,603,native,True,False,preflight_invalid,,,,,,,,
4,0,603,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,0,604,native,True,False,preflight_invalid,,,,,,,,
4,0,604,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,1,600,native,True,True,timeout,89.98999999996478,0.04536675907406974,0.9711111111111111,0.9924444444444445,1.011949310122236,84.15939465390848,50.54312882349732,True
4,1,600,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,1,601,native,True,False,preflight_invalid,,,,,,,,
4,1,601,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,1,602,native,True,False,preflight_invalid,,,,,,,,
4,1,602,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,1,603,native,True,True,timeout,89.98999999996478,0.06056157434599359,0.963,0.9915555555555555,1.0044820319072805,85.30241954240367,54.37185062536696,True
4,1,603,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,1,604,native,True,True,timeout,89.98999999996478,0.10930661708768481,0.005888888888888889,0.058333333333333334,0.3335908419415434,32.495608468002615,10.552527316807637,False
4,1,604,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,2,600,native,True,False,preflight_invalid,,,,,,,,
4,2,600,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,2,601,native,True,False,preflight_invalid,,,,,,,,
4,2,601,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,2,602,native,True,False,preflight_invalid,,,,,,,,
4,2,602,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,2,603,native,True,False,preflight_invalid,,,,,,,,
4,2,603,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,2,604,native,True,False,preflight_invalid,,,,,,,,
4,2,604,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,3,600,native,True,False,preflight_invalid,,,,,,,,
4,3,600,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,3,601,native,True,False,preflight_invalid,,,,,,,,
4,3,601,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,3,602,native,True,False,preflight_invalid,,,,,,,,
4,3,602,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,3,603,native,True,False,preflight_invalid,,,,,,,,
4,3,603,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,3,604,native,True,False,preflight_invalid,,,,,,,,
4,3,604,rb_trg_soft,True,False,preflight_invalid,,,,,,,,
4,4,600,native,True,False,preflight_invalid,,,,,,,,
4,4,600,rb_trg_soft,True,True,timeout,89.98999999996478,0.05605313301722176,0.08055555555555556,0.48377777777777775,0.6692838302291709,40.76358865859103,21.45972848829764,False
4,4,601,native,True,False,preflight_invalid,,,,,,,,
4,4,601,rb_trg_soft,True,True,timeout,89.98999999996478,0.04736712188494559,0.5833333333333334,0.5804444444444444,0.7040065478773425,41.560926423912946,20.898319056085306,False
4,4,602,native,True,False,preflight_invalid,,,,,,,,
4,4,602,rb_trg_soft,True,True,timeout,89.98999999996478,0.041734036477598845,0.5777777777777777,0.5975555555555555,0.7059998767410095,41.083455790495464,20.881120031232246,False
4,4,603,native,True,False,preflight_invalid,,,,,,,,
4,4,603,rb_trg_soft,True,True,timeout,89.98999999996478,0.05077292569253094,0.6344444444444445,0.5435555555555556,0.6824471101836882,40.160512122437716,20.634565581841056,False
4,4,604,native,True,False,preflight_invalid,,,,,,,,
4,4,604,rb_trg_soft,True,True,timeout,89.98999999996478,0.06048577464131208,0.13633333333333333,0.5091111111111111,0.6841656801287871,42.44138899057618,20.16368860479385,False
4,5,600,native,True,False,preflight_invalid,,,,,,,,
4,5,600,rb_trg_soft,True,True,success,21.719999999997285,0.1128596495282571,0.0621260929590428,0.5131155085135757,0.7181735688342805,41.687894773778595,11.983792256609911,True
4,5,601,native,True,False,preflight_invalid,,,,,,,,
4,5,601,rb_trg_soft,True,True,timeout,89.98999999996478,0.0950440974877941,0.034444444444444444,0.7243333333333334,0.884168612368959,45.85587677799747,11.039504448175531,False
4,5,602,native,True,False,preflight_invalid,,,,,,,,
4,5,602,rb_trg_soft,True,True,success,17.339999999999712,0.16363314878638435,0.016138328530259365,0.5642651296829971,0.7094580086777242,43.47321092618703,5.34323122775623,False
4,5,603,native,True,False,preflight_invalid,,,,,,,,
4,5,603,rb_trg_soft,True,True,timeout,89.98999999996478,0.08888863219773623,0.012222222222222223,0.3421111111111111,0.70446483843779,40.372020753123195,10.496252538983681,False
4,5,604,native,True,False,preflight_invalid,,,,,,,,
4,5,604,rb_trg_soft,True,True,success,26.32999999999473,0.1352261767827032,0.0037965072133637054,0.6123766135155657,0.7585181526338842,45.47788916968913,6.148065071191731,True
4,6,600,native,True,True,timeout,89.98999999996478,0.17659267248155752,0.008555555555555556,0.4886666666666667,0.6826544540456606,44.48467407163875,10.0267528220163,False
4,6,600,rb_trg_soft,True,True,timeout,89.98999999996478,0.07432240040701814,0.0014444444444444444,0.5397777777777778,0.7512062540260894,44.42415121237593,5.118190486807427,False
4,6,601,native,True,True,timeout,89.98999999996478,0.07892688274205426,0.563,0.7647777777777778,0.9084021572486007,43.871981004888426,14.853585586435717,False
4,6,601,rb_trg_soft,True,True,timeout,89.98999999996478,0.07849750740327141,0.001888888888888889,0.5174444444444445,0.7142771228376361,42.06251257787405,4.40897753449487,False
4,6,602,native,True,True,success,13.83000000000166,0.07098863244082175,0.025289017341040464,0.5223988439306358,0.6507377261420881,43.887113966049796,6.82807589222071,False
4,6,602,rb_trg_soft,True,True,timeout,89.98999999996478,0.0768883754718246,0.3526666666666667,0.5003333333333333,0.7934906775126527,38.83625762359905,12.062556421360792,False
4,6,603,native,True,True,success,27.669999999993987,0.12459918669952738,0.10910404624277456,0.6694364161849711,0.8208978051211784,46.83020614974439,11.22456957422342,False
4,6,603,rb_trg_soft,True,True,timeout,89.98999999996478,0.05008722993063001,0.033777777777777775,0.3263333333333333,0.5604640906814753,41.6279771239342,10.848855786589452,False
4,6,604,native,True,True,success,28.629999999993455,0.09692165757462694,0.06599162011173185,0.6438547486033519,0.8086956600224391,46.4576880084493,19.47497533806363,True
4,6,604,rb_trg_soft,True,True,success,25.079999999995422,0.05367651762956345,0.0027899561578318055,0.6783579115185333,0.7734767699858176,46.42288788074907,7.425025849557895,False
4,7,600,native,True,True,timeout,89.98999999996478,0.15824283277968143,0.19977777777777778,0.604,0.7073412097348588,40.83168524518919,9.384787312881418,False
4,7,600,rb_trg_soft,True,True,timeout,89.98999999996478,0.15824283277968143,0.19977777777777778,0.604,0.7073412097348588,40.83168524518919,9.384787312881418,False
4,7,601,native,True,True,timeout,89.98999999996478,0.14689252441104314,0.5445555555555556,0.362,0.615033331183918,36.647257778133536,16.860932265857475,False
4,7,601,rb_trg_soft,True,True,timeout,89.98999999996478,0.14689252441104314,0.5445555555555556,0.362,0.615033331183918,36.647257778133536,16.860932265857475,False
4,7,602,native,True,True,timeout,89.98999999996478,0.14719945516473407,0.14233333333333334,0.5122222222222222,0.6682219440261586,43.14798653205535,8.224476654132483,False
4,7,602,rb_trg_soft,True,True,timeout,89.98999999996478,0.14719945516473407,0.14233333333333334,0.5122222222222222,0.6682219440261586,43.14798653205535,8.224476654132483,False
4,7,603,native,True,True,timeout,89.98999999996478,0.14392413879577193,0.3837777777777778,0.41455555555555557,0.6243727550521118,40.74122806827762,10.70852139045912,False
4,7,603,rb_trg_soft,True,True,timeout,89.98999999996478,0.14392413879577193,0.3837777777777778,0.41455555555555557,0.6243727550521118,40.74122806827762,10.70852139045912,False
4,7,604,native,True,True,timeout,89.98999999996478,0.1587408104520285,0.4457777777777778,0.2846666666666667,0.683350901535706,41.915895530470706,15.748389977347868,False
4,7,604,rb_trg_soft,True,True,timeout,89.98999999996478,0.1587408104520285,0.4457777777777778,0.2846666666666667,0.683350901535706,41.915895530470706,15.748389977347868,False
4,8,600,native,True,True,success,25.529999999995173,0.22022654917729656,0.1033672670321065,0.6303837118245889,0.8145188303163415,45.455535947990406,12.464843704865388,False
4,8,600,rb_trg_soft,True,True,success,25.529999999995173,0.22022654917729656,0.1033672670321065,0.6303837118245889,0.8145188303163415,45.455535947990406,12.464843704865388,False
4,8,601,native,True,True,timeout,89.98999999996478,0.1986528785355553,0.10422222222222222,0.467,0.7147085796446561,42.933404365014646,20.043256398870266,False
4,8,601,rb_trg_soft,True,True,timeout,89.98999999996478,0.1986528785355553,0.10422222222222222,0.467,0.7147085796446561,42.933404365014646,20.043256398870266,False
4,8,602,native,True,True,success,33.90999999999926,0.1630916590203291,0.18425707547169812,0.6550707547169812,0.8527958102740559,44.859834753859474,12.326178975406311,False
4,8,602,rb_trg_soft,True,True,success,33.90999999999926,0.1630916590203291,0.18425707547169812,0.6550707547169812,0.8527958102740559,44.859834753859474,12.326178975406311,False
4,8,603,native,True,True,timeout,89.98999999996478,0.24463673960438245,0.10611111111111111,0.5496666666666666,0.8724037689011654,35.26603790783831,10.995878247112119,False
4,8,603,rb_trg_soft,True,True,timeout,89.98999999996478,0.24463673960438245,0.10611111111111111,0.5496666666666666,0.8724037689011654,35.26603790783831,10.995878247112119,False
4,8,604,native,True,True,success,42.900000000010245,0.21106074146687848,0.14145886739687719,0.6550920531344675,0.857601573343829,44.72933690742928,12.220473823678942,False
4,8,604,rb_trg_soft,True,True,success,42.900000000010245,0.21106074146687848,0.14145886739687719,0.6550920531344675,0.857601573343829,44.72933690742928,12.220473823678942,False
4,9,600,native,True,True,timeout,89.98999999996478,0.06718067905163994,0.0036666666666666666,0.5565555555555556,0.6915636631495926,40.1104444499567,4.152051516260281,False
4,9,600,rb_trg_soft,True,True,timeout,89.98999999996478,0.06718067905163994,0.0036666666666666666,0.5565555555555556,0.6915636631495926,40.1104444499567,4.152051516260281,False
4,9,601,native,True,True,timeout,89.98999999996478,0.021434033890184254,0.010444444444444444,0.4191111111111111,0.7679371778350378,34.36629463596464,10.303275761241293,False
4,9,601,rb_trg_soft,True,True,timeout,89.98999999996478,0.021434033890184254,0.010444444444444444,0.4191111111111111,0.7679371778350378,34.36629463596464,10.303275761241293,False
4,9,602,native,True,True,timeout,89.98999999996478,0.062090330339963216,0.006888888888888889,0.6836666666666666,0.8022528347285841,44.687619032550714,10.201813333849886,False
4,9,602,rb_trg_soft,True,True,timeout,89.98999999996478,0.062090330339963216,0.006888888888888889,0.6836666666666666,0.8022528347285841,44.687619032550714,10.201813333849886,False
4,9,603,native,True,True,timeout,89.98999999996478,0.06935568555214205,0.026333333333333334,0.6762222222222222,0.8531088298367112,45.83189526247236,11.823703366675613,False
4,9,603,rb_trg_soft,True,True,timeout,89.98999999996478,0.06935568555214205,0.026333333333333334,0.6762222222222222,0.8531088298367112,45.83189526247236,11.823703366675613,False
4,9,604,native,True,True,timeout,89.98999999996478,0.07074811193275858,0.004888888888888889,0.49277777777777776,0.662338547345615,39.40265274561542,2.1826122142715194,False
4,9,604,rb_trg_soft,True,True,timeout,89.98999999996478,0.07074811193275858,0.004888888888888889,0.49277777777777776,0.662338547345615,39.40265274561542,2.1826122142715194,False


==> data/planner_comparison_summary.json <==
{
  "methods": {
    "art_2021": {
      "by_scene": {
        "1": {
          "conditional_success_rate": 0.0,
          "conditional_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07134759913335872
          ],
          "end_to_end_success_rate": 0.0,
          "end_to_end_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07134759913335872
          ],
          "execution_coverage": 1.0,
          "execution_eligible_trial_count": 50,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 50,
              "mean": 5.170111622611911,
              "median": 4.6763642806420505
            },
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.20654954702118267,
              "median": 0.17434107417308986
            },
            "duration_s": {
              "count": 50,
              "mean": 89.98999999996481,
              "median": 89.98999999996478
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.8516418643501682,
              "median": 0.8722774444534591
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.16734351067740497,
              "median": 0.16798780936616514
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.6835733333333333,
              "median": 0.7111666666666667
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 49.28802725818563,
              "median": 50.74638512308352
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 7.260548637759378,
              "median": 7.650591897937365
            },
            "planned_length_m": {
              "count": 50,
              "mean": 4.714074415051349,
              "median": 4.703486014290677
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.0,
          "post_initialization_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07134759913335872
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "timeout": 50
          },
          "success_count": 0,
          "successful_duration_s": {
            "count": 0,
            "mean": null,
            "median": null
          },
          "timeout_rate_among_eligible": 1.0,
          "trial_count": 50
        },
        "2": {
          "conditional_success_rate": 0.0,
          "conditional_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07134759913335872
          ],
          "end_to_end_success_rate": 0.0,
          "end_to_end_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07134759913335872
          ],
          "execution_coverage": 1.0,
          "execution_eligible_trial_count": 50,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 50,
              "mean": 8.096266133015364,
              "median": 6.620440228940991
            },
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.2213710062087878,
              "median": 0.22766275072733205
            },
            "duration_s": {
              "count": 50,
              "mean": 89.98999999996481,
              "median": 89.98999999996478
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.7296391930413327,
              "median": 0.703217797870787
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.2817423791523416,
              "median": 0.2719743190793509
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.0813711111111111,
              "median": 0.035555555555555556
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 50.043505955813956,
              "median": 50.76198040489791
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 4.624827885189205,
              "median": 5.617503337248612
            },
            "planned_length_m": {
              "count": 50,
              "mean": 4.774028878157754,
              "median": 4.762840763734442
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.0,
          "post_initialization_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07134759913335872
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "timeout": 50
          },
          "success_count": 0,
          "successful_duration_s": {
            "count": 0,
            "mean": null,
            "median": null
          },
          "timeout_rate_among_eligible": 1.0,
          "trial_count": 50
        },
        "3": {
          "conditional_success_rate": 0.2,
          "conditional_success_wilson_95_ci": [
            0.1124375001577611,
            0.3303710593222542
          ],
          "end_to_end_success_rate": 0.2,
          "end_to_end_success_wilson_95_ci": [
            0.1124375001577611,
            0.3303710593222542
          ],
          "execution_coverage": 1.0,
          "execution_eligible_trial_count": 50,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 50,
              "mean": 8.14597704783343,
              "median": 7.59006918978765
            },
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.14574265640548734,
              "median": 0.1110592146321179
            },
            "duration_s": {
              "count": 50,
              "mean": 80.85079999997195,
              "median": 89.98999999996478
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.7633124236132138,
              "median": 0.7838714823286448
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.1936115323654496,
              "median": 0.1911160041928603
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.28822627889486346,
              "median": 0.27641530767558165
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 37.29503211876549,
              "median": 37.03513138870615
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 24.200909223584187,
              "median": 24.149877761024033
            },
            "planned_length_m": {
              "count": 50,
              "mean": 5.253336087881759,
              "median": 5.284068045054609
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.2,
          "post_initialization_success_wilson_95_ci": [
            0.1124375001577611,
            0.3303710593222542
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "success": 10,
            "timeout": 40
          },
          "success_count": 10,
          "successful_duration_s": {
            "count": 10,
            "mean": 44.29400000000064,
            "median": 35.36500000000103
          },
          "timeout_rate_among_eligible": 0.8,
          "trial_count": 50
        },
        "4": {
          "conditional_success_rate": 0.0,
          "conditional_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07134759913335872
          ],
          "end_to_end_success_rate": 0.0,
          "end_to_end_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07134759913335872
          ],
          "execution_coverage": 1.0,
          "execution_eligible_trial_count": 50,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 50,
              "mean": 5.357888667432735,
              "median": 4.4862101464528195
            },
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.15852677055786127,
              "median": 0.1487096864581885
            },
            "duration_s": {
              "count": 50,
              "mean": 89.98999999996481,
              "median": 89.98999999996478
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.7801360704026881,
              "median": 0.8014593775808421
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.3086956757467176,
              "median": 0.3114349629765868
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.037871111111111105,
              "median": 0.010333333333333333
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 37.74280772225967,
              "median": 37.66567744038778
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 10.390263232243363,
              "median": 9.316128221514525
            },
            "planned_length_m": {
              "count": 50,
              "mean": 2.324854406977651,
              "median": 2.322762264781689
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.0,
          "post_initialization_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07134759913335872
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "timeout": 50
          },
          "success_count": 0,
          "successful_duration_s": {
            "count": 0,
            "mean": null,
            "median": null
          },
          "timeout_rate_among_eligible": 1.0,
          "trial_count": 50
        }
      },
      "display_name": "ART (IROS 2021)",
      "overall": {
        "conditional_success_rate": 0.05,
        "conditional_success_wilson_95_ci": [
          0.02738264560076393,
          0.08957814813877599
        ],
        "end_to_end_success_rate": 0.05,
        "end_to_end_success_wilson_95_ci": [
          0.02738264560076393,
          0.08957814813877599
        ],
        "execution_coverage": 1.0,
        "execution_eligible_trial_count": 200,
        "fall_rate_among_eligible": 0.0,
        "metrics_among_eligible": {
          "actual_distance_m": {
            "count": 200,
            "mean": 6.692560867723359,
            "median": 5.520877259133915
          },
          "cross_track_rmse_m": {
            "count": 200,
            "mean": 0.18304749504832976,
            "median": 0.17353912876003055
          },
          "duration_s": {
            "count": 200,
            "mean": 87.70519999996657,
            "median": 89.98999999996478
          },
          "mean_abs_wheel_slip_proxy": {
            "count": 200,
            "mean": 0.7811823878518507,
            "median": 0.790522321815265
          },
          "minimum_base_clearance_m": {
            "count": 200,
            "mean": 0.23784827448547843,
            "median": 0.24507263772262747
          },
          "non_wheel_contact_fraction": {
            "count": 200,
            "mean": 0.2727604586126048,
            "median": 0.10238888888888889
          },
          "p95_abs_pitch_deg": {
            "count": 200,
            "mean": 43.59234326375619,
            "median": 45.83388788447891
          },
          "p95_abs_roll_deg": {
            "count": 200,
            "mean": 11.619137244694034,
            "median": 7.902576503111378
          },
          "planned_length_m": {
            "count": 200,
            "mean": 4.2665734470171275,
            "median": 4.740127842025054
          }
        },
        "planning_coverage": 1.0,
        "post_initialization_success_rate": 0.05,
        "post_initialization_success_wilson_95_ci": [
          0.02738264560076393,
          0.08957814813877599
        ],
        "route_available_trial_count": 200,
        "status_counts": {
          "success": 10,
          "timeout": 190
        },
        "success_count": 10,
        "successful_duration_s": {
          "count": 10,
          "mean": 44.29400000000064,
          "median": 35.36500000000103
        },
        "timeout_rate_among_eligible": 0.95,
        "trial_count": 200
      }
    },
    "native_trg": {
      "by_scene": {
        "1": {
          "conditional_success_rate": 0.76,
          "conditional_success_wilson_95_ci": [
            0.6258731624205708,
            0.8570260860300828
          ],
          "end_to_end_success_rate": 0.76,
          "end_to_end_success_wilson_95_ci": [
            0.6258731624205708,
            0.8570260860300828
          ],
          "execution_coverage": 1.0,
          "execution_eligible_trial_count": 50,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 50,
              "mean": 6.946271054523459,
              "median": 6.804181162539642
            },
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.0966725391972481,
              "median": 0.07874568230461042
            },
            "duration_s": {
              "count": 50,
              "mean": 50.410599999991675,
              "median": 36.31000000000219
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.669199839421428,
              "median": 0.6745049493262381
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.16513916400153397,
              "median": 0.1594939667614092
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.27985380769755375,
              "median": 0.23186335497476124
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 18.949938342722604,
              "median": 16.821573088123664
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 8.8455816380188,
              "median": 7.902269269140797
            },
            "planned_length_m": {
              "count": 50,
              "mean": 6.343325075251268,
              "median": 6.189011127328793
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.76,
          "post_initialization_success_wilson_95_ci": [
            0.6258731624205708,
            0.8570260860300828
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "success": 38,
            "timeout": 12
          },
          "success_count": 38,
          "successful_duration_s": {
            "count": 38,
            "mean": 37.911842105263325,
            "median": 27.02999999999434
          },
          "timeout_rate_among_eligible": 0.24,
          "trial_count": 50
        },
        "2": {
          "conditional_success_rate": 1.0,
          "conditional_success_wilson_95_ci": [
            0.9286524008666414,
            1.0
          ],
          "end_to_end_success_rate": 1.0,
          "end_to_end_success_wilson_95_ci": [
            0.9286524008666414,
            1.0
          ],
          "execution_coverage": 1.0,
          "execution_eligible_trial_count": 50,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 50,
              "mean": 6.037960840150988,
              "median": 5.893060313200583
            },
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.0492577440139688,
              "median": 0.04354132915056608
            },
            "duration_s": {
              "count": 50,
              "mean": 19.882199999998978,
              "median": 18.24499999999921
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.5007933886639122,
              "median": 0.49738935137955986
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.289065797032159,
              "median": 0.3023880542074417
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.005363040043349343,
              "median": 0.0
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 13.948310185779944,
              "median": 13.00486680245861
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 5.387507953748834,
              "median": 4.613860783949052
            },
            "planned_length_m": {
              "count": 50,
              "mean": 6.196502134952373,
              "median": 6.166422040449996
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 1.0,
          "post_initialization_success_wilson_95_ci": [
            0.9286524008666414,
            1.0
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "success": 50
          },
          "success_count": 50,
          "successful_duration_s": {
            "count": 50,
            "mean": 19.882199999998978,
            "median": 18.24499999999921
          },
          "timeout_rate_among_eligible": 0.0,
          "trial_count": 50
        },
        "3": {
          "conditional_success_rate": 0.18,
          "conditional_success_wilson_95_ci": [
            0.09770192670234178,
            0.30796053674300783
          ],
          "end_to_end_success_rate": 0.18,
          "end_to_end_success_wilson_95_ci": [
            0.09770192670234178,
            0.30796053674300783
          ],
          "execution_coverage": 1.0,
          "execution_eligible_trial_count": 50,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 50,
              "mean": 8.680932273721998,
              "median": 6.2030670943994455
            },
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 1.1030902763207187,
              "median": 0.0982799538852317
            },
            "duration_s": {
              "count": 50,
              "mean": 79.33719999997112,
              "median": 89.98999999996478
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.7208499619661981,
              "median": 0.733414136359742
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": -431.7889431095254,
              "median": 0.14053598421764696
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.5720956946381248,
              "median": 0.7808333333333333
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 33.42547277533238,
              "median": 33.65213493411453
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 14.29234477606732,
              "median": 9.704880293965482
            },
            "planned_length_m": {
              "count": 50,
              "mean": 5.507298708568729,
              "median": 5.497324135246969
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.18,
          "post_initialization_success_wilson_95_ci": [
            0.09770192670234178,
            0.30796053674300783
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "success": 9,
            "timeout": 41
          },
          "success_count": 9,
          "successful_duration_s": {
            "count": 9,
            "mean": 30.807777777777783,
            "median": 27.489999999994087
          },
          "timeout_rate_among_eligible": 0.82,
          "trial_count": 50
        },
        "4": {
          "conditional_success_rate": 0.2608695652173913,
          "conditional_success_wilson_95_ci": [
            0.12548616044986347,
            0.4647000483742537
          ],
          "end_to_end_success_rate": 0.12,
          "end_to_end_success_wilson_95_ci": [
            0.05617600150932274,
            0.23804817383202992
          ],
          "execution_coverage": 0.46,
          "execution_eligible_trial_count": 23,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 23,
              "mean": 5.635427448087085,
              "median": 4.846880965417613
            },
            "cross_track_rmse_m": {
              "count": 23,
              "mean": 0.12377135446177062,
              "median": 0.12459918669952738
            },
            "duration_s": {
              "count": 23,
              "mean": 74.01304347823456,
              "median": 89.98999999996478
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 23,
              "mean": 0.7569112931938856,
              "median": 0.7679371778350378
            },
            "minimum_base_clearance_m": {
              "count": 23,
              "mean": 0.26733333099637346,
              "median": 0.296549997557388
            },
            "non_wheel_contact_fraction": {
              "count": 23,
              "mean": 0.22260005334476357,
              "median": 0.10611111111111111
            },
            "p95_abs_pitch_deg": {
              "count": 23,
              "mean": 45.58331282730016,
              "median": 43.871981004888426
            },
            "p95_abs_roll_deg": {
              "count": 23,
              "mean": 15.0224635183279,
              "median": 11.22456957422342
            },
            "planned_length_m": {
              "count": 23,
              "mean": 3.1560543019778753,
              "median": 3.0682779280139054
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.2608695652173913,
          "post_initialization_success_wilson_95_ci": [
            0.12548616044986347,
            0.4647000483742537
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "preflight_invalid": 27,
            "success": 6,
            "timeout": 17
          },
          "success_count": 6,
          "successful_duration_s": {
            "count": 6,
            "mean": 28.744999999998964,
            "median": 28.14999999999372
          },
          "timeout_rate_among_eligible": 0.7391304347826086,
          "trial_count": 50
        }
      },
      "display_name": "Native-TRG",
      "overall": {
        "conditional_success_rate": 0.5953757225433526,
        "conditional_success_wilson_95_ci": [
          0.5209344049834946,
          0.6656734200144877
        ],
        "end_to_end_success_rate": 0.515,
        "end_to_end_success_wilson_95_ci": [
          0.44610849192745716,
          0.5833261482812249
        ],
        "execution_coverage": 0.865,
        "execution_eligible_trial_count": 173,
        "fall_rate_among_eligible": 0.0,
        "metrics_among_eligible": {
          "actual_distance_m": {
            "count": 173,
            "mean": 7.010826819224423,
            "median": 6.242872263102727
          },
          "cross_track_rmse_m": {
            "count": 173,
            "mean": 0.37744375219200865,
            "median": 0.06923981521838204
          },
          "duration_s": {
            "count": 173,
            "mean": 53.085549132933444,
            "median": 34.79000000000033
          },
          "mean_abs_wheel_slip_proxy": {
            "count": 173,
            "mean": 0.6471162962198629,
            "median": 0.6540759504547428
          },
          "minimum_base_clearance_m": {
            "count": 173,
            "mean": -124.62767769255301,
            "median": 0.1781913499088505
          },
          "non_wheel_contact_fraction": {
            "count": 173,
            "mean": 0.277372418184283,
            "median": 0.14482758620689656
          },
          "p95_abs_pitch_deg": {
            "count": 173,
            "mean": 25.228914798957515,
            "median": 16.82673575768543
          },
          "p95_abs_roll_deg": {
            "count": 173,
            "mean": 10.241551325510342,
            "median": 7.740663107595166
          },
          "planned_length_m": {
            "count": 173,
            "mean": 5.635523380833002,
            "median": 5.979901406251367
          }
        },
        "planning_coverage": 1.0,
        "post_initialization_success_rate": 0.5953757225433526,
        "post_initialization_success_wilson_95_ci": [
          0.5209344049834946,
          0.6656734200144877
        ],
        "route_available_trial_count": 200,
        "status_counts": {
          "preflight_invalid": 27,
          "success": 103,
          "timeout": 70
        },
        "success_count": 103,
        "successful_duration_s": {
          "count": 103,
          "mean": 28.004854368931543,
          "median": 21.389999999997467
        },
        "timeout_rate_among_eligible": 0.4046242774566474,
        "trial_count": 200
      }
    },
    "rb_trg": {
      "by_scene": {
        "1": {
          "conditional_success_rate": 0.94,
          "conditional_success_wilson_95_ci": [
            0.8378290831116182,
            0.979385029651026
          ],
          "end_to_end_success_rate": 0.94,
          "end_to_end_success_wilson_95_ci": [
            0.8378290831116182,
            0.979385029651026
          ],
          "execution_coverage": 1.0,
          "execution_eligible_trial_count": 50,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 50,
              "mean": 7.2472153387352805,
              "median": 6.915322496665164
            },
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.06468087908922111,
              "median": 0.057256748037044405
            },
            "duration_s": {
              "count": 50,
              "mean": 44.70399999999531,
              "median": 29.59999999999429
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.6362055182145373,
              "median": 0.6403011959739917
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.15336325259521424,
              "median": 0.15488251351880072
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.24743213414059936,
              "median": 0.20630795305245236
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 15.836059868920234,
              "median": 16.302089070429773
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 8.721585390135104,
              "median": 7.737047665047243
            },
            "planned_length_m": {
              "count": 50,
              "mean": 6.195235331676551,
              "median": 6.229045792030312
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.94,
          "post_initialization_success_wilson_95_ci": [
            0.8378290831116182,
            0.979385029651026
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "success": 47,
            "timeout": 3
          },
          "success_count": 47,
          "successful_duration_s": {
            "count": 47,
            "mean": 41.8134042553164,
            "median": 26.769999999994486
          },
          "timeout_rate_among_eligible": 0.06,
          "trial_count": 50
        },
        "2": {
          "conditional_success_rate": 1.0,
          "conditional_success_wilson_95_ci": [
            0.9286524008666414,
            1.0
          ],
          "end_to_end_success_rate": 1.0,
          "end_to_end_success_wilson_95_ci": [
            0.9286524008666414,
            1.0
          ],
          "execution_coverage": 1.0,
          "execution_eligible_trial_count": 50,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 50,
              "mean": 6.2582679288264185,
              "median": 5.9863803889491365
            },
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.04826667076317756,
              "median": 0.043760114917043624
            },
            "duration_s": {
              "count": 50,
              "mean": 25.680600000004087,
              "median": 17.61499999999956
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.49256250733348667,
              "median": 0.47273382876257564
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.28759114777063094,
              "median": 0.2957250778761709
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.006545688508998007,
              "median": 0.0
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 13.38150526343914,
              "median": 13.137547055829819
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 5.721128287706998,
              "median": 4.545736586572074
            },
            "planned_length_m": {
              "count": 50,
              "mean": 6.396889666368676,
              "median": 6.397755444147625
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 1.0,
          "post_initialization_success_wilson_95_ci": [
            0.9286524008666414,
            1.0
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "success": 50
          },
          "success_count": 50,
          "successful_duration_s": {
            "count": 50,
            "mean": 25.680600000004087,
            "median": 17.61499999999956
          },
          "timeout_rate_among_eligible": 0.0,
          "trial_count": 50
        },
        "3": {
          "conditional_success_rate": 0.66,
          "conditional_success_wilson_95_ci": [
            0.521538260502326,
            0.7756305077749992
          ],
          "end_to_end_success_rate": 0.66,
          "end_to_end_success_wilson_95_ci": [
            0.521538260502326,
            0.7756305077749992
          ],
          "execution_coverage": 1.0,
          "execution_eligible_trial_count": 50,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 50,
              "mean": 6.672683531633652,
              "median": 6.6944540508069075
            },
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.08991213212063165,
              "median": 0.07728672202626474
            },
            "duration_s": {
              "count": 50,
              "mean": 48.33479999998794,
              "median": 28.884999999994452
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.6403078075078984,
              "median": 0.6266197463223282
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.16090289541656894,
              "median": 0.1662411503594518
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.3103831660861519,
              "median": 0.17775743630785645
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 23.602472419141897,
              "median": 19.70270614357397
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 10.220678211676267,
              "median": 10.028963056924898
            },
            "planned_length_m": {
              "count": 50,
              "mean": 6.06733044567972,
              "median": 6.311519362743978
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.66,
          "post_initialization_success_wilson_95_ci": [
            0.521538260502326,
            0.7756305077749992
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "success": 33,
            "timeout": 17
          },
          "success_count": 33,
          "successful_duration_s": {
            "count": 33,
            "mean": 26.876060606060495,
            "median": 23.239999999996442
          },
          "timeout_rate_among_eligible": 0.34,
          "trial_count": 50
        },
        "4": {
          "conditional_success_rate": 0.23333333333333334,
          "conditional_success_wilson_95_ci": [
            0.11792388144489496,
            0.40928326158122164
          ],
          "end_to_end_success_rate": 0.14,
          "end_to_end_success_wilson_95_ci": [
            0.06950833427016294,
            0.2618619371058554
          ],
          "execution_coverage": 0.6,
          "execution_eligible_trial_count": 30,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 30,
              "mean": 4.718205383346907,
              "median": 4.1184543253699
            },
            "cross_track_rmse_m": {
              "count": 30,
              "mean": 0.10896712991710604,
              "median": 0.08369306980050381
            },
            "duration_s": {
              "count": 30,
              "mean": 75.41933333330606,
              "median": 89.98999999996478
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 30,
              "mean": 0.7333716966021551,
              "median": 0.7118675657576802
            },
            "minimum_base_clearance_m": {
              "count": 30,
              "mean": 0.2581776651898518,
              "median": 0.2839417669124035
            },
            "non_wheel_contact_fraction": {
              "count": 30,
              "mean": 0.16472002538092825,
              "median": 0.09196141129383104
            },
            "p95_abs_pitch_deg": {
              "count": 30,
              "mean": 41.90592199893799,
              "median": 41.80189515212465
            },
            "p95_abs_roll_deg": {
              "count": 30,
              "mean": 11.885102277556253,
              "median": 11.017691347643826
            },
            "planned_length_m": {
              "count": 30,
              "mean": 3.3468783919976457,
              "median": 3.1002744580836605
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.23333333333333334,
          "post_initialization_success_wilson_95_ci": [
            0.11792388144489496,
            0.40928326158122164
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "preflight_invalid": 20,
            "success": 7,
            "timeout": 23
          },
          "success_count": 7,
          "successful_duration_s": {
            "count": 7,
            "mean": 27.544285714284545,
            "median": 25.529999999995173
          },
          "timeout_rate_among_eligible": 0.7666666666666667,
          "trial_count": 50
        }
      },
      "display_name": "RB-TRG",
      "overall": {
        "conditional_success_rate": 0.7611111111111111,
        "conditional_success_wilson_95_ci": [
          0.6937760816102222,
          0.8175340472529352
        ],
        "end_to_end_success_rate": 0.685,
        "end_to_end_success_wilson_95_ci": [
          0.6176504391426966,
          0.745376790097715
        ],
        "execution_coverage": 0.9,
        "execution_eligible_trial_count": 180,
        "fall_rate_among_eligible": 0.0,
        "metrics_among_eligible": {
          "actual_distance_m": {
            "count": 180,
            "mean": 6.391413897000972,
            "median": 6.5557928703884985
          },
          "cross_track_rmse_m": {
            "count": 180,
            "mean": 0.07451109997869276,
            "median": 0.0612193529604679
          },
          "duration_s": {
            "count": 180,
            "mean": 45.54749999999194,
            "median": 27.459999999994103
          },
          "mean_abs_wheel_slip_proxy": {
            "count": 180,
            "mean": 0.6136385697270044,
            "median": 0.6233370047137021
          },
          "minimum_base_clearance_m": {
            "count": 180,
            "mean": 0.21021219302675698,
            "median": 0.17840065347213482
          },
          "non_wheel_contact_fraction": {
            "count": 180,
            "mean": 0.1842202788789739,
            "median": 0.09323937323810096
          },
          "p95_abs_pitch_deg": {
            "count": 180,
            "mean": 21.656552986351127,
            "median": 16.440834476461106
          },
          "p95_abs_roll_deg": {
            "count": 180,
            "mean": 8.83179257112559,
            "median": 8.227230983819315
          },
          "planned_length_m": {
            "count": 180,
            "mean": 5.740995133034316,
            "median": 6.270700668521155
          }
        },
        "planning_coverage": 1.0,
        "post_initialization_success_rate": 0.7611111111111111,
        "post_initialization_success_wilson_95_ci": [
          0.6937760816102222,
          0.8175340472529352
        ],
        "route_available_trial_count": 200,
        "status_counts": {
          "preflight_invalid": 20,
          "success": 137,
          "timeout": 43
        },
        "success_count": 137,
        "successful_duration_s": {
          "count": 137,
          "mean": 31.5983941605844,
          "median": 23.00999999999657
        },
        "timeout_rate_among_eligible": 0.2388888888888889,
        "trial_count": 200
      }
    },
    "t_hybrid": {
      "by_scene": {
        "1": {
          "conditional_success_rate": 0.14,
          "conditional_success_wilson_95_ci": [
            0.06950833427016294,
            0.2618619371058554
          ],
          "end_to_end_success_rate": 0.14,
          "end_to_end_success_wilson_95_ci": [
            0.06950833427016294,
            0.2618619371058554
          ],
          "execution_coverage": 1.0,
          "execution_eligible_trial_count": 50,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 50,
              "mean": 5.878294665301472,
              "median": 5.536794963949254
            },
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.16445124636776184,
              "median": 0.15486065206789557
            },
            "duration_s": {
              "count": 50,
              "mean": 85.3731999999705,
              "median": 89.98999999996478
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.7983064322776987,
              "median": 0.8404750494909632
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.16694825550609452,
              "median": 0.1675693367018779
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.7247963895473148,
              "median": 0.8305
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 44.99141663260807,
              "median": 48.73200048900091
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 8.237164973896311,
              "median": 6.281134846317643
            },
            "planned_length_m": {
              "count": 50,
              "mean": 4.912781641505801,
              "median": 4.9127816415058
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.14,
          "post_initialization_success_wilson_95_ci": [
            0.06950833427016294,
            0.2618619371058554
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "success": 7,
            "timeout": 43
          },
          "success_count": 7,
          "successful_duration_s": {
            "count": 7,
            "mean": 57.01285714286256,
            "median": 50.470000000019496
          },
          "timeout_rate_among_eligible": 0.86,
          "trial_count": 50
        },
        "2": {
          "conditional_success_rate": 0.22,
          "conditional_success_wilson_95_ci": [
            0.1275391597021442,
            0.3524154958125367
          ],
          "end_to_end_success_rate": 0.22,
          "end_to_end_success_wilson_95_ci": [
            0.1275391597021442,
            0.3524154958125367
          ],
          "execution_coverage": 1.0,
          "execution_eligible_trial_count": 50,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 50,
              "mean": 12.461498671278012,
              "median": 10.285103908743935
            },
            "cross_track_rmse_m": {
              "count": 50,
              "mean": 0.09739695186953794,
              "median": 0.09038510735385852
            },
            "duration_s": {
              "count": 50,
              "mean": 79.83359999997309,
              "median": 89.98999999996478
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 50,
              "mean": 0.748550494079941,
              "median": 0.7482801362105826
            },
            "minimum_base_clearance_m": {
              "count": 50,
              "mean": 0.24941780274952347,
              "median": 0.24830497273578167
            },
            "non_wheel_contact_fraction": {
              "count": 50,
              "mean": 0.4716186074693704,
              "median": 0.47005555555555556
            },
            "p95_abs_pitch_deg": {
              "count": 50,
              "mean": 19.375043106575852,
              "median": 16.297679496391716
            },
            "p95_abs_roll_deg": {
              "count": 50,
              "mean": 5.4862254280138645,
              "median": 4.721501247118749
            },
            "planned_length_m": {
              "count": 50,
              "mean": 7.343455778088607,
              "median": 7.343455778088607
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.22,
          "post_initialization_success_wilson_95_ci": [
            0.1275391597021442,
            0.3524154958125367
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "success": 11,
            "timeout": 39
          },
          "success_count": 11,
          "successful_duration_s": {
            "count": 11,
            "mean": 43.82454545454801,
            "median": 37.770000000003975
          },
          "timeout_rate_among_eligible": 0.78,
          "trial_count": 50
        },
        "3": {
          "conditional_success_rate": null,
          "conditional_success_wilson_95_ci": [
            null,
            null
          ],
          "end_to_end_success_rate": 0.0,
          "end_to_end_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07134759913335872
          ],
          "execution_coverage": 0.0,
          "execution_eligible_trial_count": 0,
          "fall_rate_among_eligible": null,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 0,
              "mean": null,
              "median": null
            },
            "cross_track_rmse_m": {
              "count": 0,
              "mean": null,
              "median": null
            },
            "duration_s": {
              "count": 0,
              "mean": null,
              "median": null
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 0,
              "mean": null,
              "median": null
            },
            "minimum_base_clearance_m": {
              "count": 0,
              "mean": null,
              "median": null
            },
            "non_wheel_contact_fraction": {
              "count": 0,
              "mean": null,
              "median": null
            },
            "p95_abs_pitch_deg": {
              "count": 0,
              "mean": null,
              "median": null
            },
            "p95_abs_roll_deg": {
              "count": 0,
              "mean": null,
              "median": null
            },
            "planned_length_m": {
              "count": 0,
              "mean": null,
              "median": null
            }
          },
          "planning_coverage": 0.0,
          "post_initialization_success_rate": null,
          "post_initialization_success_wilson_95_ci": [
            null,
            null
          ],
          "route_available_trial_count": 0,
          "status_counts": {
            "abstain": 50
          },
          "success_count": 0,
          "successful_duration_s": {
            "count": 0,
            "mean": null,
            "median": null
          },
          "timeout_rate_among_eligible": null,
          "trial_count": 50
        },
        "4": {
          "conditional_success_rate": 0.0,
          "conditional_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07410012966611748
          ],
          "end_to_end_success_rate": 0.0,
          "end_to_end_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07134759913335872
          ],
          "execution_coverage": 0.96,
          "execution_eligible_trial_count": 48,
          "fall_rate_among_eligible": 0.0,
          "metrics_among_eligible": {
            "actual_distance_m": {
              "count": 48,
              "mean": 4.432319120277299,
              "median": 4.1654911873771425
            },
            "cross_track_rmse_m": {
              "count": 48,
              "mean": 0.14923721222902056,
              "median": 0.14576215206179605
            },
            "duration_s": {
              "count": 48,
              "mean": 89.98999999996478,
              "median": 89.98999999996478
            },
            "mean_abs_wheel_slip_proxy": {
              "count": 48,
              "mean": 0.8000336471654523,
              "median": 0.8119803756718482
            },
            "minimum_base_clearance_m": {
              "count": 48,
              "mean": 0.3099848944341818,
              "median": 0.30957151823323553
            },
            "non_wheel_contact_fraction": {
              "count": 48,
              "mean": 0.03451388888888889,
              "median": 0.019333333333333334
            },
            "p95_abs_pitch_deg": {
              "count": 48,
              "mean": 33.68626563679313,
              "median": 32.27183423582218
            },
            "p95_abs_roll_deg": {
              "count": 48,
              "mean": 12.593856247058895,
              "median": 12.504942630338386
            },
            "planned_length_m": {
              "count": 48,
              "mean": 2.4156552664394613,
              "median": 2.4156552664394613
            }
          },
          "planning_coverage": 1.0,
          "post_initialization_success_rate": 0.0,
          "post_initialization_success_wilson_95_ci": [
            6.938893903907228e-18,
            0.07410012966611748
          ],
          "route_available_trial_count": 50,
          "status_counts": {
            "preflight_invalid": 2,
            "timeout": 48
          },
          "success_count": 0,
          "successful_duration_s": {
            "count": 0,
            "mean": null,
            "median": null
          },
          "timeout_rate_among_eligible": 1.0,
          "trial_count": 50
        }
      },
      "display_name": "T-Hybrid",
      "overall": {
        "conditional_success_rate": 0.12162162162162163,
        "conditional_success_wilson_95_ci": [
          0.0783327712904737,
          0.18405576956082256
        ],
        "end_to_end_success_rate": 0.09,
        "end_to_end_success_wilson_95_ci": [
          0.05768744886219316,
          0.13776571876716542
        ],
        "execution_coverage": 0.74,
        "execution_eligible_trial_count": 148,
        "fall_rate_among_eligible": 0.0,
        "metrics_among_eligible": {
          "actual_distance_m": {
            "count": 148,
            "mean": 7.633385031096518,
            "median": 5.56993829967022
          },
          "cross_track_rmse_m": {
            "count": 148,
            "mean": 0.1368634871544458,
            "median": 0.14404463703970538
          },
          "duration_s": {
            "count": 148,
            "mean": 84.99905405402357,
            "median": 89.98999999996478
          },
          "mean_abs_wheel_slip_proxy": {
            "count": 148,
            "mean": 0.7820571714988087,
            "median": 0.8114484111306426
          },
          "minimum_base_clearance_m": {
            "count": 148,
            "mean": 0.24119985030825422,
            "median": 0.24639209334250045
          },
          "non_wheel_contact_fraction": {
            "count": 148,
            "mean": 0.4153879494425739,
            "median": 0.39627777777777773
          },
          "p95_abs_pitch_deg": {
            "count": 148,
            "mean": 32.67070092922477,
            "median": 32.403514124956516
          },
          "p95_abs_roll_deg": {
            "count": 148,
            "mean": 8.720774459150919,
            "median": 7.014889806855039
          },
          "planned_length_m": {
            "count": 148,
            "mean": 4.924076511951449,
            "median": 4.9127816415058
          }
        },
        "planning_coverage": 0.75,
        "post_initialization_success_rate": 0.12162162162162163,
        "post_initialization_success_wilson_95_ci": [
          0.0783327712904737,
          0.18405576956082256
        ],
        "route_available_trial_count": 150,
        "status_counts": {
          "abstain": 50,
          "preflight_invalid": 2,
          "success": 18,
          "timeout": 130
        },
        "success_count": 18,
        "successful_duration_s": {
          "count": 18,
          "mean": 48.953333333337,
          "median": 45.295000000013175
        },
        "timeout_rate_among_eligible": 0.8783783783783784,
        "trial_count": 200
      }
    }
  },
  "paired_end_to_end_success_delta_vs_native_trg": {
    "rb_trg": {
      "clustered_stratified_bootstrap_95_ci": [
        0.08,
        0.265
      ],
      "estimand": "scene-macro end-to-end success delta; unavailable and preflight-ineligible trials count as failures",
      "scene_macro_end_to_end_success_delta": 0.16999999999999998
    }
  },
  "protocol": {
    "external_baselines": "T-Hybrid and ART results reproduced on the same requested tasks, terrain sources, controller, timeout, and success protocol; T-Hybrid reuses the Native-TRG/RB-TRG trial perturbations, while the retained ART runs use a separately generated draw sequence",
    "external_endpoint_protocol": "requested_endpoints",
    "friction_seeds": [
      600,
      601,
      602,
      603,
      604
    ],
    "native_and_rb_source": "retained curated fixed-controller records",
    "runs_per_scene": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9
    ],
    "scenes": [
      1,
      2,
      3,
      4
    ],
    "t_hybrid_slope_limit_rad": 0.42,
    "trial_count_per_method": 200
  }
}


==> data/planner_comparison_trials.csv <==
method_id,method,scene_id,run_index,trial_seed,route_available,execution_eligible,status,success,duration_s,planned_length_m,actual_distance_m,minimum_base_clearance_m,non_wheel_contact_fraction,p95_abs_roll_deg,p95_abs_pitch_deg,mean_abs_wheel_slip_proxy,cross_track_rmse_m
native_trg,Native-TRG,1,0,600,True,True,success,True,26.159999999994824,5.769962043794003,6.811486647948054,0.13660581518775278,0.2972869698127627,8.922826639937867,16.447171412529645,0.6692042042476727,0.05614001157218914
native_trg,Native-TRG,1,0,601,True,True,success,True,26.86999999999443,5.769962043794003,6.881850090144949,0.13299382410583815,0.28422619047619047,11.695384926368265,16.911013261781072,0.6987133097825551,0.07887911062409164
native_trg,Native-TRG,1,0,602,True,True,success,True,24.249999999995882,5.769962043794003,6.744988660895634,0.1559928922624763,0.31615828524319867,7.620695514344344,15.233241593555428,0.6848204085296582,0.07201741631721309
native_trg,Native-TRG,1,0,603,True,True,success,True,24.049999999995993,5.769962043794003,6.642387600784429,0.14528646167193632,0.3083956774729842,8.370170225105717,15.659632518794082,0.6473737443162574,0.07795659295880746
native_trg,Native-TRG,1,0,604,True,True,success,True,23.63999999999622,5.769962043794003,6.547300565248398,0.14388049653490687,0.20084566596194503,8.765398023167165,16.82673575768543,0.664835476892171,0.06445061158396126
native_trg,Native-TRG,1,1,600,True,True,timeout,False,89.98999999996478,6.628065714314939,7.839244074798724,0.20652980005700783,0.3794444444444444,6.832968266682496,28.652602981295033,0.7754818344573999,0.273887626460077
native_trg,Native-TRG,1,1,601,True,True,timeout,False,89.98999999996478,6.628065714314939,7.010961632081002,0.20572568567006988,0.4523333333333333,7.757272403546303,40.877966219105524,0.7531627722226899,0.28584842802301996
native_trg,Native-TRG,1,1,602,True,True,timeout,False,89.98999999996478,6.628065714314939,6.368960952454934,0.2042766573019269,0.426,9.196579954164305,26.383832422089846,0.7295914735273562,0.1734999564297907
native_trg,Native-TRG,1,1,603,True,True,timeout,False,89.98999999996478,6.628065714314939,5.796837206182147,0.20416717120344452,0.39655555555555555,7.328647135097161,38.26747317015215,0.7147856381764036,0.21132070095249672
native_trg,Native-TRG,1,1,604,True,True,timeout,False,89.98999999996478,6.628065714314939,9.94034710841752,0.20649942359789786,0.3487777777777778,13.377347036651134,43.91146497908486,0.7450321887732824,0.2818229407575342
native_trg,Native-TRG,1,7,600,True,True,success,True,19.249999999998654,6.0011168370412555,6.326059843039992,0.15048142011521526,0.14641744548286603,8.493124601828988,17.176139531095586,0.6745610658009836,0.13162244291608483
native_trg,Native-TRG,1,7,601,True,True,success,True,89.039999999967,6.0011168370412555,7.089866938232582,0.1594030189316617,0.7074677147669849,17.01403192705262,10.896055901006566,0.4992149618401836,0.07141086881091742
native_trg,Native-TRG,1,7,602,True,True,success,True,21.05999999999765,6.0011168370412555,6.693159273718017,0.15575123098526167,0.1722828666350261,7.7147573619570595,17.55414312108165,0.6932889940307213,0.1258148875364878
native_trg,Native-TRG,1,7,603,True,True,success,True,21.389999999997467,6.0011168370412555,6.638152879273015,0.15623150566284394,0.15467289719626168,8.560414586569419,16.63601419408204,0.6864863516412657,0.12953667225159574
native_trg,Native-TRG,1,7,604,True,True,success,True,20.67999999999786,6.0011168370412555,6.457178124653781,0.15580022988597153,0.15611406476558723,9.204567541633685,15.516928524046685,0.6744488328514925,0.12846536706574282
native_trg,Native-TRG,1,9,600,True,True,success,True,22.17999999999703,6.01578723898536,6.700587766338511,0.15706365870918904,0.23884632717440288,7.795473120623245,17.044393745279805,0.6451999492152135,0.042428540587065744
native_trg,Native-TRG,1,9,601,True,True,success,True,23.359999999996376,6.01578723898536,6.827479495066596,0.1368162764162062,0.23919554985023533,6.68029984720971,16.015055529735314,0.6538850788713555,0.05244503568534467
native_trg,Native-TRG,1,9,602,True,True,success,True,33.95999999999932,6.01578723898536,6.924566240667977,0.15804863041966233,0.10509272887842214,7.377189356715854,16.95061799446971,0.6978978446940709,0.04671813969274074
native_trg,Native-TRG,1,9,603,True,True,success,True,22.979999999996586,6.01578723898536,6.796875677131231,0.15200437934694166,0.22488038277511962,7.297209711784746,17.24960362413478,0.6618246914834628,0.049991250375993244
native_trg,Native-TRG,1,9,604,True,True,success,True,30.539999999995135,6.01578723898536,6.9993050483907036,0.1596103949826888,0.4360065466448445,7.828279473004862,19.162697788688725,0.6790842763353702,0.0786122539851292
native_trg,Native-TRG,1,2,600,True,True,success,True,66.20000000002022,6.716284581789077,6.776500587042763,0.16158014928647885,0.664552182449781,19.376695848652183,13.419098261346242,0.555781735729163,0.08712004216503504
native_trg,Native-TRG,1,2,601,True,True,success,True,75.35999999999888,6.716284581789077,6.893621600053034,0.17006406454662548,0.6974923709698819,18.945953729048025,12.125490728143859,0.5349415309601766,0.08057278991304193
native_trg,Native-TRG,1,2,602,True,True,success,True,19.359999999998593,6.716284581789077,6.559497473948671,0.15967277327733853,0.19876097057305112,8.836968398517717,20.13872738537777,0.5653882693738015,0.058049126058904735
native_trg,Native-TRG,1,2,603,True,True,success,True,18.599999999999014,6.716284581789077,6.330057025935096,0.1524022747460595,0.16442772702847933,6.696005578948258,20.520860816660466,0.5424617368096049,0.05446135265338695
native_trg,Native-TRG,1,2,604,True,True,success,True,38.66000000000506,6.716284581789077,6.683416777010492,0.16048450535299286,0.5153866046030514,19.89690347718412,16.676424129733487,0.5345320249408506,0.0829388945261289
native_trg,Native-TRG,1,3,600,True,True,success,True,47.84000000001628,6.170825100929887,7.047409955494044,0.16705952821202175,0.14482758620689656,7.706537486617939,16.444562237196713,0.6417066302289067,0.07519562702238157
native_trg,Native-TRG,1,3,601,True,True,success,True,48.72000000001736,6.170825100929887,7.113054454522055,0.17130266361583624,0.14487995074902524,7.724178414997592,17.163139056944935,0.6346969814005488,0.07145361734661142
native_trg,Native-TRG,1,3,602,True,True,success,True,46.39000000001451,6.170825100929887,7.183380318475365,0.16769366512819328,0.039008620689655174,6.816405307108106,16.20475478187641,0.6915565936370701,0.052957561010744246
native_trg,Native-TRG,1,3,603,True,True,timeout,False,89.98999999996478,6.170825100929887,8.301435810990103,0.17495715517961508,0.4146666666666667,8.620090923890048,16.92337264216807,0.7568999969779244,0.08190198029105854
native_trg,Native-TRG,1,3,604,True,True,success,True,77.73999999999333,6.170825100929887,8.993971264732522,0.1706051195587125,0.30032154340836015,7.492760598814913,16.476718826857518,0.7105664499827667,0.0908646249568794
native_trg,Native-TRG,1,4,600,True,True,success,True,70.57000000001004,7.199732159003646,8.852540025274974,0.12736923923087862,0.07395862850665912,8.38723541260501,20.12387536522457,0.6995649650192582,0.04950628628262602
native_trg,Native-TRG,1,4,601,True,True,timeout,False,89.98999999996478,7.199732159003646,7.930834836736083,0.11611080010476371,0.33511111111111114,8.499821286931134,22.71412929455167,0.6984156422609318,0.11407808636442579
native_trg,Native-TRG,1,4,602,True,True,success,True,68.32000000001528,7.199732159003646,8.454726809010022,0.15118848094276838,0.15834918776525683,8.220974812643556,22.043968161797785,0.6540759504547428,0.06439614251320729
native_trg,Native-TRG,1,4,603,True,True,success,True,68.06000000001589,7.199732159003646,8.794638931274449,0.14600251705244216,0.13221683561040107,8.655390979641002,20.662003566273427,0.6774436486775125,0.06750479648433354
native_trg,Native-TRG,1,4,604,True,True,success,True,69.4700000000126,7.199732159003646,8.7150907277032,0.1304684380592992,0.17314335060449051,8.431738629793841,21.916470463235363,0.6593909184523548,0.07697717880234502
native_trg,Native-TRG,1,8,600,True,True,success,True,27.189999999994253,6.207197153727698,7.1905383543743175,0.12442537362455108,0.31580882352941175,7.20115834445107,16.619539588234694,0.737687317637712,0.10237818951698187
native_trg,Native-TRG,1,8,601,True,True,success,True,80.63999999998657,6.207197153727698,9.31291536012995,0.14464165941778206,0.6680719156850589,5.70994688481355,16.53261907489013,0.7181653328302453,0.11625564060884895
native_trg,Native-TRG,1,8,602,True,True,success,True,30.51999999999511,6.207197153727698,6.72266421823764,0.12326151288267173,0.46511627906976744,7.976259065276731,16.737815974341032,0.714096090542178,0.09825650754531896
native_trg,Native-TRG,1,8,603,True,True,success,True,33.3699999999986,6.207197153727698,7.878873422647701,0.15815046171741898,0.4233073696824446,8.956857524755502,16.396667418671804,0.7535193771352712,0.11407089348462109
native_trg,Native-TRG,1,8,604,True,True,success,True,33.07999999999824,6.207197153727698,7.021515995032359,0.155031888727236,0.3012994862496222,7.377573775879251,14.617657733629953,0.7229035916532288,0.08531456306460575
native_trg,Native-TRG,1,6,600,True,True,success,True,17.8999999999994,6.07430147499638,6.123668973740449,0.16366519476606,0.12506979341150196,6.167492029067983,17.444515392114294,0.5705098000999379,0.059530666730358284
native_trg,Native-TRG,1,6,601,True,True,success,True,18.20999999999923,6.07430147499638,6.032463422712711,0.16146031647119663,0.10318331503841932,6.334228074830561,15.041564074692657,0.5717147777690157,0.05110996453872593
native_trg,Native-TRG,1,6,602,True,True,success,True,18.58999999999902,6.07430147499638,5.938579729361463,0.16220682627470306,0.12419354838709677,7.208891664028569,13.664792941353106,0.5681951715892836,0.049393835693522174
native_trg,Native-TRG,1,6,603,True,True,success,True,19.23999999999866,6.07430147499638,6.159876518722927,0.16133695298139095,0.19220779220779222,6.346798220856055,15.848851529447378,0.6059630858919365,0.0458335614833065
native_trg,Native-TRG,1,6,604,True,True,success,True,17.209999999999784,6.07430147499638,6.060470936002968,0.1595849145911567,0.09988385598141696,5.947921193365612,16.414058906754146,0.5721277091603396,0.045577762418550105
native_trg,Native-TRG,1,5,600,True,True,timeout,False,89.98999999996478,6.649978447930442,3.5869759365199965,0.23686715068273012,0.1358888888888889,5.8265437547052095,16.816410418561897,0.6587575378252151,0.10915755992684935
native_trg,Native-TRG,1,5,601,True,True,timeout,False,89.98999999996478,6.649978447930442,7.935224010917056,0.1927011566259771,0.1612222222222222,8.824553950137942,20.822528413901814,0.7910527309856831,0.10820123361780877
native_trg,Native-TRG,1,5,602,True,True,timeout,False,89.98999999996478,6.649978447930442,3.3540000887515555,0.23428603240679402,0.030111111111111113,5.583497352644837,16.00007266697217,0.6461921104860711,0.07364749901493349
native_trg,Native-TRG,1,5,603,True,True,timeout,False,89.98999999996478,6.649978447930442,4.85871053747611,0.23439358976913194,0.11177777777777778,9.766480470073496,16.10382164037423,0.6582313236869486,0.13186442534576495
native_trg,Native-TRG,1,5,604,True,True,timeout,False,89.98999999996478,6.649978447930442,6.4693027978746525,0.23481482179497293,0.5874444444444444,10.910581057215255,21.50962137510859,0.9645598411831567,0.10218769589481404
native_trg,Native-TRG,2,1,600,True,True,success,True,31.299999999996064,5.979901406251367,6.566390609153483,0.31128628173020456,0.0,4.08601274116711,12.020035757294949,0.5850721870114012,0.03092637582112147
native_trg,Native-TRG,2,1,601,True,True,success,True,34.37999999999983,5.979901406251367,6.666998603148786,0.29961752903431293,0.0,4.4186263822692915,11.43970748078632,0.5963183979652017,0.030395703150418545
native_trg,Native-TRG,2,1,602,True,True,success,True,34.79000000000033,5.979901406251367,6.690891959294334,0.3097556157922352,0.0,4.335207983540109,11.792539157269573,0.6007899241370106,0.030178541132464324
native_trg,Native-TRG,2,1,603,True,True,success,True,29.15999999999345,5.979901406251367,6.618376339179964,0.31143991584802666,0.0,3.88830421056311,12.245064411105258,0.5947078910377017,0.030636420267915687
native_trg,Native-TRG,2,1,604,True,True,success,True,34.32999999999977,5.979901406251367,6.676856985082948,0.31186826135557844,0.0,4.368857805987102,11.796402698425165,0.5996405457575779,0.029678246820102592
native_trg,Native-TRG,2,2,600,True,True,success,True,16.510000000000172,6.083136750332101,5.7230721772998745,0.3162407672978288,0.0,4.597577622203351,16.401622725497226,0.4167505978350968,0.04007878348422395
native_trg,Native-TRG,2,2,601,True,True,success,True,16.08000000000041,6.083136750332101,5.732270836072659,0.28159272328256457,0.0,4.332140665502966,15.628841613953593,0.4097317578634979,0.03709022593530882
native_trg,Native-TRG,2,2,602,True,True,success,True,16.410000000000228,6.083136750332101,5.71439514408198,0.3138508653435452,0.0,4.357494702832169,16.41742879136008,0.41327610570361445,0.03820984055296261
native_trg,Native-TRG,2,2,603,True,True,success,True,16.1000000000004,6.083136750332101,5.749828049917896,0.2825331492524069,0.0,4.587024193958399,16.57135239926443,0.40399650572319445,0.03655777990792825
native_trg,Native-TRG,2,2,604,True,True,success,True,16.21000000000034,6.083136750332101,5.735272555772434,0.28207567043263093,0.0,4.220047365235839,16.285065387617607,0.39652600692872164,0.033943177834229475
native_trg,Native-TRG,2,8,600,True,True,success,True,19.12999999999872,6.307564313627115,6.077403855780473,0.30994416534266667,0.0020898641588296763,6.4876205585276665,12.991001807356593,0.5608604812366766,0.04119695297012498
native_trg,Native-TRG,2,8,601,True,True,success,True,18.04999999999932,6.307564313627115,5.860503423338763,0.3181131243019849,0.0027685492801771874,6.356534520288583,14.590236541804307,0.5343820768428024,0.04496237918569064
native_trg,Native-TRG,2,8,602,True,True,success,True,22.98999999999658,6.307564313627115,7.089429969429792,0.23380808963325023,0.02782608695652174,8.897013908854865,15.279353372329446,0.6125586176396636,0.1634889659336383
native_trg,Native-TRG,2,8,603,True,True,success,True,18.63999999999899,6.307564313627115,5.975920996946385,0.320963048341097,0.002680965147453083,6.790856805022554,13.881163778646426,0.5559703160046348,0.03984923837062861
native_trg,Native-TRG,2,8,604,True,True,success,True,17.639999999999546,6.307564313627115,5.832890015368216,0.3145042429955619,0.0011331444759206798,6.449752698419792,12.32438260383573,0.5238893434695515,0.044999899100433005
native_trg,Native-TRG,2,0,600,True,True,success,True,17.159999999999812,6.090513308975154,5.805953956833179,0.3134181923803271,0.0,4.106694504044745,14.399244374922707,0.43646536494334526,0.03225315339503294
native_trg,Native-TRG,2,0,601,True,True,success,True,17.189999999999795,6.090513308975154,5.856967868824533,0.32191617958551333,0.0,4.1791786091485,13.514709955001836,0.438860249527127,0.03048461768783993
native_trg,Native-TRG,2,0,602,True,True,success,True,17.299999999999734,6.090513308975154,5.862563008447198,0.30630398965963157,0.0,4.391299230546833,12.716168781267996,0.4433521874949889,0.02943300704444704
native_trg,Native-TRG,2,0,603,True,True,success,True,17.7199999999995,6.090513308975154,5.885408874016457,0.31141313141345306,0.0,4.186830883088138,13.710023378405516,0.4521964010656879,0.030758245190554662
native_trg,Native-TRG,2,0,604,True,True,success,True,17.189999999999795,6.090513308975154,5.827152666340389,0.30713029015197746,0.0,4.135086802695757,13.099050123789894,0.4486567704168954,0.03038151301640915
native_trg,Native-TRG,2,7,600,True,True,success,True,17.209999999999784,5.976100783904687,5.485932753715927,0.2707249641804669,0.0,4.240394172498418,11.641719501980177,0.5231278590201497,0.038688080662932764
native_trg,Native-TRG,2,7,601,True,True,success,True,17.509999999999618,5.976100783904687,5.457419871345825,0.2689197958320395,0.005707762557077625,5.1200474048232545,11.432580835005222,0.5331026298035738,0.045510530831390374
native_trg,Native-TRG,2,7,602,True,True,success,True,16.670000000000083,5.976100783904687,5.535491514100186,0.27099483594045004,0.0,4.630143945694754,11.689215938637654,0.48136490291284034,0.056941372249950974
native_trg,Native-TRG,2,7,603,True,True,success,True,16.71000000000006,5.976100783904687,5.459486582448953,0.2607466747341357,0.0,4.654534120804612,11.429853257761017,0.49633658222677973,0.043021047141321295
native_trg,Native-TRG,2,7,604,True,True,success,True,18.339999999999158,5.976100783904687,5.4818069586949605,0.27099581350855295,0.0,4.72726021435587,11.274762438301355,0.5411614877729836,0.047476985773374177
native_trg,Native-TRG,2,3,600,True,True,success,True,18.22999999999922,6.8102209053609855,6.119394994331936,0.2949593588055319,0.0,3.7607845753834472,14.250824186463692,0.46059630871607365,0.038127018460305175
native_trg,Native-TRG,2,3,601,True,True,success,True,19.209999999998676,6.8102209053609855,6.421398609481457,0.23471654197115344,0.012486992715920915,4.497116357104027,13.46591047690961,0.48227494948221133,0.05556362428143384
native_trg,Native-TRG,2,3,602,True,True,success,True,19.439999999998548,6.8102209053609855,6.444680306773361,0.2723117887425592,0.038560411311053984,4.092558557811075,14.413463604045724,0.4850374722095971,0.05371095920580585
native_trg,Native-TRG,2,3,603,True,True,success,True,20.349999999998044,6.8102209053609855,6.671280020559276,0.1948871217500664,0.030451866404715127,5.579471055667923,14.037507125211658,0.5150462449884213,0.07039600368023435
native_trg,Native-TRG,2,3,604,True,True,success,True,18.709999999998953,6.8102209053609855,6.155011101656048,0.3017921909292579,0.0,4.096958675679552,13.990517552369619,0.46450865121879553,0.04175208143225468
native_trg,Native-TRG,2,6,600,True,True,success,True,22.42999999999689,6.242330771924837,6.221011243900955,0.30263868305899966,0.0,11.911136090513619,31.571130950944756,0.4745576714147991,0.09628621202645637
native_trg,Native-TRG,2,6,601,True,True,success,True,16.959999999999923,6.242330771924837,5.863722071990247,0.3152191401343817,0.0,5.3273412007397924,12.490916473984875,0.46060054102571074,0.04342972991521836
native_trg,Native-TRG,2,6,602,True,True,success,True,16.680000000000078,6.242330771924837,5.822642979094016,0.3096023665073365,0.0,5.508654994678785,13.906753574209334,0.4524667799658004,0.04409864654234956
native_trg,Native-TRG,2,6,603,True,True,success,True,17.139999999999823,6.242330771924837,5.895472547489012,0.3174316416655012,0.0,5.482070978256074,12.270986724048113,0.46436497218577744,0.04171361131365927
native_trg,Native-TRG,2,6,604,True,True,success,True,21.399999999997462,6.242330771924837,6.164705511878687,0.3021374253558837,0.0,12.02253604170481,31.656475072283417,0.47877318455122925,0.09377196098428996
native_trg,Native-TRG,2,9,600,True,True,success,True,16.4600000000002,6.263871936140588,5.789935834285108,0.29024330833827083,0.0,5.585550411384035,11.93987054897963,0.4380396790121483,0.04859503697264629
native_trg,Native-TRG,2,9,601,True,True,success,True,16.55000000000015,6.263871936140588,5.851330304068488,0.27027012315000487,0.0,7.8992297680937185,12.953104638120312,0.4484884451747812,0.03780905390929008
native_trg,Native-TRG,2,9,602,True,True,success,True,16.959999999999923,6.263871936140588,5.800894633009454,0.2746141826600643,0.0,5.64763728363277,12.678195044051284,0.4430294941626721,0.043652928385913795
native_trg,Native-TRG,2,9,603,True,True,success,True,18.259999999999202,6.263871936140588,6.242872263102727,0.1781913499088505,0.12698412698412698,8.88081027442629,13.712630534437013,0.49844212053233994,0.054901977801376615
native_trg,Native-TRG,2,9,604,True,True,success,True,17.149999999999817,6.263871936140588,5.890648078912154,0.2737733542016022,0.004079254079254079,6.817551491195035,13.183027449770591,0.4601464082471499,0.03496089882403794
native_trg,Native-TRG,2,4,600,True,True,success,True,22.769999999996703,5.84836065235676,6.45779854168953,0.26902827993838546,0.0,4.109377544341365,12.565237000878607,0.5720090180503146,0.05828513354066089
native_trg,Native-TRG,2,4,601,True,True,success,True,17.969999999999363,5.84836065235676,5.954302321882893,0.3027440924507109,0.0,4.2117726231311785,12.596462059707411,0.5191352611155904,0.048069958790275105
native_trg,Native-TRG,2,4,602,True,True,success,True,23.11999999999651,5.84836065235676,6.4510291647191655,0.26016876973088293,0.0,4.1655180243113685,11.85064691428782,0.5862049843918375,0.05876393417831112
native_trg,Native-TRG,2,4,603,True,True,success,True,23.65999999999621,5.84836065235676,6.386673505261703,0.2574331060701259,0.0,4.041832689555101,11.851678286041052,0.5863724008928772,0.059139946837993264
native_trg,Native-TRG,2,4,604,True,True,success,True,22.42999999999689,5.84836065235676,6.282720980655984,0.26892256607195436,0.0,4.001295722407059,12.803167400551244,0.5646596521051687,0.05882383518241778
native_trg,Native-TRG,2,5,600,True,True,success,True,18.939999999998825,6.363020520650114,6.040019470776279,0.3065268141725094,0.0010554089709762533,5.8699696718675,12.624456049294858,0.515375103369099,0.06637981618640419
native_trg,Native-TRG,2,5,601,True,True,success,True,18.739999999998936,6.363020520650114,5.801345334236478,0.31573850246482915,0.0032,5.986106995041297,13.028418084547868,0.5179008007885972,0.06966877614020972
native_trg,Native-TRG,2,5,602,True,True,success,True,18.799999999998903,6.363020520650114,5.97454820116557,0.30752896833079635,0.003189792663476874,5.795374939716721,13.075277744288258,0.5115870883342764,0.06153597114197471
native_trg,Native-TRG,2,5,603,True,True,success,True,18.519999999999058,6.363020520650114,5.88104611533224,0.30497401729192997,0.0032379924446842958,5.875287009595453,13.018731797560626,0.5141456842447749,0.0626230121212832
native_trg,Native-TRG,2,5,604,True,True,success,True,18.509999999999064,6.363020520650114,5.944872296661016,0.3072788405359206,0.0026997840172786176,5.664912659129901,12.908592884389776,0.5268113266748529,0.06368598938319324
native_trg,Native-TRG,3,1,600,True,True,timeout,False,89.98999999996478,5.58223785683589,6.089713870783133,0.12408033654642314,0.6541111111111111,16.069780879320177,55.37132676353042,0.8018380289062292,0.05767692884523681
native_trg,Native-TRG,3,1,601,True,True,timeout,False,89.98999999996478,5.58223785683589,8.327372073433608,0.05926376796770705,0.5431111111111111,7.696177365353669,48.39819024932468,0.6940681023012993,0.6568930924261359
native_trg,Native-TRG,3,1,602,True,True,timeout,False,89.98999999996478,5.58223785683589,8.137311331306694,0.06124004514731762,0.6205555555555555,17.27725610899807,54.16624745859343,0.7783139862628434,0.49660163603276686
native_trg,Native-TRG,3,1,603,True,True,success,True,23.649999999996215,5.58223785683589,7.197483910673866,0.0668943053807638,0.26669484361792056,22.866101860124516,55.39338099639321,0.73529823500575,0.15820045154663762
native_trg,Native-TRG,3,1,604,True,True,timeout,False,89.98999999996478,5.58223785683589,10.29301188687891,0.059351836197666374,0.3313333333333333,7.875366808992056,42.793496404701216,0.8175251722067569,0.7114330948766924
native_trg,Native-TRG,3,2,600,True,True,timeout,False,89.98999999996478,5.319196568668534,8.451771402877322,0.1887854440076192,0.8342222222222222,5.97418149959316,18.718444649025543,0.8474043424351148,0.06766915310810001
native_trg,Native-TRG,3,2,601,True,True,success,True,37.06000000000311,5.319196568668534,7.814573182058215,0.05894573232662714,0.3061775020231994,40.920282305641635,41.67028365200181,0.7508284195566207,0.18374641010449588
native_trg,Native-TRG,3,2,602,True,True,timeout,False,89.98999999996478,5.319196568668534,5.900968144044547,0.1918588804121597,0.15455555555555556,8.681701409701123,13.324918939586636,0.6029118178690182,0.19045011731983386
native_trg,Native-TRG,3,2,603,True,True,success,True,29.51999999999389,5.319196568668534,6.118047718322349,0.06379785916822756,0.40128682695563833,10.99614829461619,39.120182771038024,0.6948929062898683,0.0760912680372424
native_trg,Native-TRG,3,2,604,True,True,timeout,False,89.98999999996478,5.319196568668534,4.154321380823444,0.1887774435681383,0.494,7.4159756076592105,12.125037103921793,0.5320475503228175,0.18203314505049714
native_trg,Native-TRG,3,8,600,True,True,timeout,False,89.98999999996478,5.126362522102054,5.17922030914563,0.05816499886852733,0.8633333333333333,8.204735083871832,40.788109118563625,0.7258306684879995,0.09510203571492129
native_trg,Native-TRG,3,8,601,True,True,timeout,False,89.98999999996478,5.126362522102054,4.262361496072837,0.1949093632906661,0.8906666666666667,6.331943766604067,12.800299222273887,0.23000861898742833,0.03279359953298827
native_trg,Native-TRG,3,8,602,True,True,timeout,False,89.98999999996478,5.126362522102054,4.797161064630174,0.14798223590930126,0.886,13.5670309268058,16.2929010591794,0.8550304151955604,0.14676366479768518
native_trg,Native-TRG,3,8,603,True,True,timeout,False,89.98999999996478,5.126362522102054,4.541870492180376,0.1691607072408282,0.88,9.793295748588577,12.557421470059952,0.7202838626992417,0.11794241965107516
native_trg,Native-TRG,3,8,604,True,True,timeout,False,89.98999999996478,5.126362522102054,5.112545767231023,0.16510776309303576,0.8555555555555555,7.176984799516727,15.701770660665163,0.7708831752389473,0.13204356318641491
native_trg,Native-TRG,3,3,600,True,True,timeout,False,89.98999999996478,4.909264695099746,5.433024883023996,0.06100317617788953,0.8497777777777777,17.842882787428525,55.09123277602667,0.7706522839277407,0.02554175160302763
native_trg,Native-TRG,3,3,601,True,True,timeout,False,89.98999999996478,4.909264695099746,5.857489109063137,0.09665986830406426,0.8496666666666667,17.7684157207185,59.385393229555454,0.8017900142417027,0.03458052562557671
native_trg,Native-TRG,3,3,602,True,True,timeout,False,89.98999999996478,4.909264695099746,5.640655801079015,0.06316372385035618,0.8276666666666667,16.172556141830253,35.05234499839283,0.8070131904492134,0.3056677427359746
native_trg,Native-TRG,3,3,603,True,True,timeout,False,89.98999999996478,4.909264695099746,5.838103303746138,0.06330908134344071,0.8603333333333333,17.280919264320648,54.993708894975846,0.7315300377137339,0.028888370298330652
native_trg,Native-TRG,3,3,604,True,True,timeout,False,89.98999999996478,4.909264695099746,6.909640857068092,0.09657212765950618,0.8664444444444445,13.776217267893081,37.47657605329491,0.8268516535181021,0.13990642164011735
native_trg,Native-TRG,3,9,600,True,True,success,True,23.239999999996442,5.804050339015448,6.572497288474086,0.13308973252599265,0.12172043010752688,10.900746992452982,20.0143676462485,0.6719588716924457,0.08461788098904281
native_trg,Native-TRG,3,9,601,True,True,success,True,21.25999999999754,5.804050339015448,6.2958404368188035,0.1874279722512565,0.10860366713681241,9.846495283739182,18.57984698550185,0.6153336663506027,0.06923981521838204
native_trg,Native-TRG,3,9,602,True,True,success,True,21.18999999999758,5.804050339015448,6.922523108335185,0.1664178874265959,0.06933962264150943,8.861451555404344,26.381564040357105,0.6247948964682412,0.11452699615055652
native_trg,Native-TRG,3,9,603,True,True,success,True,27.489999999994087,5.804050339015448,6.420472006874531,0.1660644132923077,0.2963636363636364,9.699441643158167,19.05321873583642,0.6571061472899279,0.06309415778429274
native_trg,Native-TRG,3,9,604,True,True,success,True,30.279999999994818,5.804050339015448,6.266394182861255,0.1524193056861417,0.058435127104655,14.365248488084735,19.773574230422884,0.5330313938270946,0.05431585198101777
native_trg,Native-TRG,3,4,600,True,True,timeout,False,89.98999999996478,5.1689361446653646,4.900870830215519,0.17173539880742794,0.8801111111111111,7.740663107595166,39.4032662518152,0.555443072254622,0.06557327721039805
native_trg,Native-TRG,3,4,601,True,True,timeout,False,89.98999999996478,5.1689361446653646,4.511857423384479,0.17170991591225826,0.879,13.63926240318599,12.375175842680067,0.5839347452103152,0.06255617588090805
native_trg,Native-TRG,3,4,602,True,True,timeout,False,89.98999999996478,5.1689361446653646,5.065151964669179,0.17544376420963914,0.889,11.586113460529225,15.340344989068516,0.7900523534282216,0.0988551965836025
native_trg,Native-TRG,3,4,603,True,True,timeout,False,89.98999999996478,5.1689361446653646,5.145155304869012,0.06388112656322309,0.8894444444444445,14.238376016548985,19.033860704262818,0.8769990449082826,0.12392352535410434
native_trg,Native-TRG,3,4,604,True,True,timeout,False,89.98999999996478,5.1689361446653646,4.276881746959555,0.1675403722819574,0.8832222222222222,5.500189949007258,10.81931562881726,0.36576090302266284,0.03742098236095646
native_trg,Native-TRG,3,5,600,True,True,timeout,False,89.98999999996478,5.696944877082293,9.50650829432042,0.26564278635178096,0.0011111111111111111,3.97038882242261,49.27615934406096,0.782759968428812,0.044132145426446986
native_trg,Native-TRG,3,5,601,True,True,timeout,False,89.98999999996478,5.696944877082293,4.543005496071874,0.2675402468268661,0.0017777777777777779,2.7861628316107514,48.908653622897845,0.6897855519176241,0.03955351991549905
native_trg,Native-TRG,3,5,602,True,True,timeout,False,89.98999999996478,5.696944877082293,2.762939109457228,0.27012039312365815,0.8937777777777778,5.302711167753426,26.72777589129635,0.5124310395592115,0.08247288538479614
native_trg,Native-TRG,3,5,603,True,True,timeout,False,89.98999999996478,5.696944877082293,7.5114366048644445,0.25170544319317617,0.004888888888888889,4.256525238533313,49.393115025939856,0.7469192374160869,0.05145131539916567
native_trg,Native-TRG,3,5,604,True,True,timeout,False,89.98999999996478,5.696944877082293,7.236384932343645,0.2665080518917651,0.0014444444444444444,3.666214161570782,49.313005505685915,0.7314456082985087,0.04281432887625929
native_trg,Native-TRG,3,6,600,True,True,timeout,False,89.98999999996478,6.28880591929323,122.85823507840416,-21595.96488849921,0.09555555555555556,169.68019926169492,70.77133933184032,0.9844688999441165,47.867161627529214
native_trg,Native-TRG,3,6,601,True,True,timeout,False,89.98999999996478,6.28880591929323,4.755682761664032,0.16333539749000936,0.8752222222222222,4.7592542690107456,8.65160824648345,0.6255337534219437,0.16940687399450172
native_trg,Native-TRG,3,6,602,True,True,timeout,False,89.98999999996478,6.28880591929323,4.8590565136235755,0.1769577432673195,0.8761111111111111,6.614157995060979,10.830805546957022,0.5799409156271726,0.061004203984188515
native_trg,Native-TRG,3,6,603,True,True,timeout,False,89.98999999996478,6.28880591929323,4.572485573704664,0.18991662729510195,0.8724444444444445,5.108129441647394,15.729668838327111,0.9259227235007679,0.1172566292942348
native_trg,Native-TRG,3,6,604,True,True,timeout,False,89.98999999996478,6.28880591929323,4.62216612823319,0.16764343718338737,0.8681111111111111,5.2537871234514615,10.844740753888145,0.3971825478170774,0.0670702774832752
native_trg,Native-TRG,3,7,600,True,True,timeout,False,89.98999999996478,5.412410413658048,10.245932148390375,0.05935264723055189,0.7648888888888888,20.043745434380195,32.251924869836216,0.9236230311888081,0.09770471118686089
native_trg,Native-TRG,3,7,601,True,True,timeout,False,89.98999999996478,5.412410413658048,7.435387867509233,0.06430820237950452,0.5484444444444444,8.014347324437933,19.32477072825822,0.735955005636504,0.7451221326299811
native_trg,Native-TRG,3,7,602,True,True,timeout,False,89.98999999996478,5.412410413658048,6.139740005937635,0.06075770473892428,0.828,22.36055019508411,55.755274189969214,0.9388375323219424,0.05984094305111961
native_trg,Native-TRG,3,7,603,True,True,success,True,63.58000000002634,5.412410413658048,8.188794977021967,0.06269138241357464,0.5571630759553389,9.641680549590175,35.75933506726405,0.7245752689731286,0.19655410368632087
native_trg,Native-TRG,3,7,604,True,True,timeout,False,89.98999999996478,5.412410413658048,6.884197231033725,0.1659052296252983,0.021222222222222222,5.361739214170753,23.388196366490135,0.9038193107698616,0.03075278095451574
native_trg,Native-TRG,3,0,600,True,True,timeout,False,89.98999999996478,5.764777749266658,7.701010157018677,0.06265948157334011,0.8235555555555556,8.414939164261318,56.889551237243225,0.9481496087586395,0.11672627333413946
native_trg,Native-TRG,3,0,601,True,True,timeout,False,89.98999999996478,5.764777749266658,8.168607291054569,0.10824021074203838,0.4807777777777778,15.215302734734511,27.711728687484214,0.6273294115900855,0.40567442127677544
native_trg,Native-TRG,3,0,602,True,True,timeout,False,89.98999999996478,5.764777749266658,7.937600847585516,0.05633721554195237,0.8077777777777778,12.626878821497257,55.92534301992578,0.8986018684373385,0.11689444043920362
native_trg,Native-TRG,3,0,603,True,True,timeout,False,89.98999999996478,5.764777749266658,7.11910084801331,0.06436731964279407,0.175,11.764263560396747,45.282739702954146,0.6490327756894693,0.1044690030480991
native_trg,Native-TRG,3,0,604,True,True,timeout,False,89.98999999996478,5.764777749266658,8.564049541943657,0.058984917012621096,0.7967777777777778,9.710318944772798,56.542101263701696,0.9467664629444066,0.1243019474943265
native_trg,Native-TRG,4,0,600,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,0,601,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,0,602,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,0,603,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,0,604,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,7,600,True,True,timeout,False,89.98999999996478,4.629968751185855,3.08837941928993,0.3249896914184307,0.19977777777777778,9.384787312881418,40.83168524518919,0.7073412097348588,0.15824283277968143
native_trg,Native-TRG,4,7,601,True,True,timeout,False,89.98999999996478,4.629968751185855,2.0582471539698726,0.2733865714791607,0.5445555555555556,16.860932265857475,36.647257778133536,0.615033331183918,0.14689252441104314
native_trg,Native-TRG,4,7,602,True,True,timeout,False,89.98999999996478,4.629968751185855,3.716327245143213,0.37168864837519167,0.14233333333333334,8.224476654132483,43.14798653205535,0.6682219440261586,0.14719945516473407
native_trg,Native-TRG,4,7,603,True,True,timeout,False,89.98999999996478,4.629968751185855,4.846880965417613,0.345003246479624,0.3837777777777778,10.70852139045912,40.74122806827762,0.6243727550521118,0.14392413879577193
native_trg,Native-TRG,4,7,604,True,True,timeout,False,89.98999999996478,4.629968751185855,1.4825662897101146,0.3328473566212339,0.4457777777777778,15.748389977347868,41.915895530470706,0.683350901535706,0.1587408104520285
native_trg,Native-TRG,4,1,600,True,True,timeout,False,89.98999999996478,3.2030812644747053,16.54286416491437,0.3598954158582619,0.9711111111111111,50.54312882349732,84.15939465390848,1.011949310122236,0.04536675907406974
native_trg,Native-TRG,4,1,601,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,1,602,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,1,603,True,True,timeout,False,89.98999999996478,3.2030812644747053,15.760345170867256,0.39116012964556646,0.963,54.37185062536696,85.30241954240367,1.0044820319072805,0.06056157434599359
native_trg,Native-TRG,4,1,604,True,True,timeout,False,89.98999999996478,3.2030812644747053,0.5328337161697919,0.38704827310212053,0.005888888888888889,10.552527316807637,32.495608468002615,0.3335908419415434,0.10930661708768481
native_trg,Native-TRG,4,8,600,True,True,success,True,25.529999999995173,2.49633218964079,4.743756783891712,0.13805609514858297,0.1033672670321065,12.464843704865388,45.455535947990406,0.8145188303163415,0.22022654917729656
native_trg,Native-TRG,4,8,601,True,True,timeout,False,89.98999999996478,2.49633218964079,7.370699376866565,0.28460688091744124,0.10422222222222222,20.043256398870266,42.933404365014646,0.7147085796446561,0.1986528785355553
native_trg,Native-TRG,4,8,602,True,True,success,True,33.90999999999926,2.49633218964079,5.916630066801405,0.14756552385118393,0.18425707547169812,12.326178975406311,44.859834753859474,0.8527958102740559,0.1630916590203291
native_trg,Native-TRG,4,8,603,True,True,timeout,False,89.98999999996478,2.49633218964079,3.356467628413896,0.3077186374374501,0.10611111111111111,10.995878247112119,35.26603790783831,0.8724037689011654,0.24463673960438245
native_trg,Native-TRG,4,8,604,True,True,success,True,42.900000000010245,2.49633218964079,6.52803179703656,0.1417930045061233,0.14145886739687719,12.220473823678942,44.72933690742928,0.857601573343829,0.21106074146687848
native_trg,Native-TRG,4,2,600,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,2,601,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,2,602,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,2,603,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,2,604,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,9,600,True,True,timeout,False,89.98999999996478,3.0682779280139054,3.1509784279445534,0.296549997557388,0.0036666666666666666,4.152051516260281,40.1104444499567,0.6915636631495926,0.06718067905163994
native_trg,Native-TRG,4,9,601,True,True,timeout,False,89.98999999996478,3.0682779280139054,1.3822976905053335,0.34652755845954175,0.010444444444444444,10.303275761241293,34.36629463596464,0.7679371778350378,0.021434033890184254
native_trg,Native-TRG,4,9,602,True,True,timeout,False,89.98999999996478,3.0682779280139054,9.579531554539072,0.2840830179213224,0.006888888888888889,10.201813333849886,44.687619032550714,0.8022528347285841,0.062090330339963216
native_trg,Native-TRG,4,9,603,True,True,timeout,False,89.98999999996478,3.0682779280139054,11.786769310390216,0.2057051501626962,0.026333333333333334,11.823703366675613,45.83189526247236,0.8531088298367112,0.06935568555214205
native_trg,Native-TRG,4,9,604,True,True,timeout,False,89.98999999996478,3.0682779280139054,2.089002795149762,0.33474413124106306,0.004888888888888889,2.1826122142715194,39.40265274561542,0.662338547345615,0.07074811193275858
native_trg,Native-TRG,4,3,600,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,3,601,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,3,602,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,3,603,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,3,604,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,4,600,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,4,601,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,4,602,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,4,603,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,4,604,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,5,600,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,5,601,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,5,602,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,5,603,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,5,604,True,False,preflight_invalid,False,,,,,,,,,
native_trg,Native-TRG,4,6,600,True,True,timeout,False,89.98999999996478,2.4014221615728566,5.738713918984639,0.30592478260901423,0.008555555555555556,10.0267528220163,44.48467407163875,0.6826544540456606,0.17659267248155752
native_trg,Native-TRG,4,6,601,True,True,timeout,False,89.98999999996478,2.4014221615728566,6.442162475355562,0.14888109486737688,0.563,14.853585586435717,43.871981004888426,0.9084021572486007,0.07892688274205426
native_trg,Native-TRG,4,6,602,True,True,success,True,13.83000000000166,2.4014221615728566,2.9398510099884745,0.1551511862201207,0.025289017341040464,6.82807589222071,43.887113966049796,0.6507377261420881,0.07098863244082175
native_trg,Native-TRG,4,6,603,True,True,success,True,27.669999999993987,2.4014221615728566,5.0754583450245,0.1413271754464296,0.10910404624277456,11.22456957422342,46.83020614974439,0.8208978051211784,0.12459918669952738
native_trg,Native-TRG,4,6,604,True,True,success,True,28.629999999993455,2.4014221615728566,5.486035999628511,0.1240130435912663,0.06599162011173185,19.47497533806363,46.4576880084493,0.8086956600224391,0.09692165757462694
rb_trg,RB-TRG,1,0,600,True,True,success,True,19.66999999999842,6.467818746091109,6.465774639204934,0.12422962720592562,0.22459349593495934,8.747544604406071,19.315576617485743,0.5736941672730467,0.04830062231080027
rb_trg,RB-TRG,1,0,601,True,True,success,True,20.799999999997794,6.467818746091109,6.466858098566476,0.13054751622678018,0.2921672272945699,9.748267725109901,16.674159233838555,0.6021279139104426,0.06248516355664065
rb_trg,RB-TRG,1,0,602,True,True,success,True,20.67999999999786,6.467818746091109,6.623276803380712,0.13290308692590364,0.222329627839536,7.371977636645228,17.522782042135486,0.5944829906539958,0.07642798987561363
rb_trg,RB-TRG,1,0,603,True,True,success,True,19.389999999998576,6.467818746091109,6.460691536106234,0.13890274242749334,0.15309278350515465,7.7832217341129075,17.24377205485818,0.573147845513901,0.05462437248431674
rb_trg,RB-TRG,1,0,604,True,True,success,True,19.209999999998676,6.467818746091109,6.438269789493379,0.09971093581268087,0.1878251821019771,9.082762944555409,17.28652002893629,0.5625389651712054,0.04783490873333142
rb_trg,RB-TRG,1,1,600,True,True,success,True,45.240000000013104,6.180562183158903,7.930913863155825,0.12898940239195378,0.10386740331491713,6.806458973036786,15.610341951727897,0.6134968622762089,0.06497339708974934
rb_trg,RB-TRG,1,1,601,True,True,success,True,26.769999999994486,6.180562183158903,6.769449842374217,0.17005925626337726,0.21359223300970873,7.848614648357208,16.362983491874896,0.6686232551865926,0.07661290584555794
rb_trg,RB-TRG,1,1,602,True,True,success,True,32.61999999999768,6.180562183158903,7.52450555516519,0.18137314468644594,0.06772908366533864,8.229985313506148,16.42399825729651,0.696253964613642,0.05564829629898022
rb_trg,RB-TRG,1,1,603,True,True,success,True,56.78000000002721,6.180562183158903,8.06381317582624,0.17308381438675835,0.22468744497270646,6.581388361247335,15.113122722877861,0.6566155016934229,0.09049111856077931
rb_trg,RB-TRG,1,1,604,True,True,success,True,32.65999999999773,6.180562183158903,7.568722943349492,0.14433159738194257,0.20875420875420875,8.179393267528145,15.129540945010707,0.6843391190647372,0.058865199775108595
rb_trg,RB-TRG,1,7,600,True,True,success,True,79.58999999998902,6.038028834119386,9.312342855548689,0.17022466107212708,0.6591708542713568,7.053708477768748,12.787638712847574,0.7512062826093113,0.11294157859095312
rb_trg,RB-TRG,1,7,601,True,True,success,True,25.579999999995145,6.038028834119386,7.1681262612776635,0.17438627586958677,0.25713169206721376,8.81577459796308,16.507260766004258,0.7153188961742393,0.09345702900734036
rb_trg,RB-TRG,1,7,602,True,True,success,True,28.65999999999344,6.038028834119386,7.114837924150402,0.16183820830292928,0.34077432856644574,9.055390070497696,16.683790352416302,0.6694174736378529,0.08609180943884194
rb_trg,RB-TRG,1,7,603,True,True,success,True,25.819999999995012,6.038028834119386,6.99608139862848,0.18219801741596298,0.27448703058459156,8.484894287873006,17.706988389437832,0.6803782043605526,0.08531655887809692
rb_trg,RB-TRG,1,7,604,True,True,success,True,24.349999999995827,6.038028834119386,6.850193499333471,0.14001648160809715,0.2594417077175698,9.801619197883033,16.040697702555992,0.6721348422094102,0.08790809058421656
rb_trg,RB-TRG,1,9,600,True,True,success,True,22.17999999999703,6.01578723898536,6.700587766338511,0.15706365870918904,0.23884632717440288,7.795473120623245,17.044393745279805,0.6451999492152135,0.042428540587065744
rb_trg,RB-TRG,1,9,601,True,True,success,True,23.359999999996376,6.01578723898536,6.827479495066596,0.1368162764162062,0.23919554985023533,6.68029984720971,16.015055529735314,0.6538850788713555,0.05244503568534467
rb_trg,RB-TRG,1,9,602,True,True,success,True,33.95999999999932,6.01578723898536,6.924566240667977,0.15804863041966233,0.10509272887842214,7.377189356715854,16.95061799446971,0.6978978446940709,0.04671813969274074
rb_trg,RB-TRG,1,9,603,True,True,success,True,22.979999999996586,6.01578723898536,6.796875677131231,0.15200437934694166,0.22488038277511962,7.297209711784746,17.24960362413478,0.6618246914834628,0.049991250375993244
rb_trg,RB-TRG,1,9,604,True,True,success,True,30.539999999995135,6.01578723898536,6.9993050483907036,0.1596103949826888,0.4360065466448445,7.828279473004862,19.162697788688725,0.6790842763353702,0.0786122539851292
rb_trg,RB-TRG,1,2,600,True,True,success,True,20.51999999999795,6.6185753211299545,6.826762217763642,0.12679310315661763,0.16902094495859718,6.481919272408741,14.891133396384658,0.5754566787481651,0.04571600901065351
rb_trg,RB-TRG,1,2,601,True,True,success,True,19.61999999999845,6.6185753211299545,6.58930521313202,0.14844786702359258,0.11971472236372899,5.7518177367024546,14.830085945136569,0.534141009156849,0.04640354422503265
rb_trg,RB-TRG,1,2,602,True,True,success,True,20.759999999997817,6.6185753211299545,6.890676921173416,0.12969482472030402,0.16610495907558978,6.479884900766636,15.589286240710866,0.5658435460442556,0.046383966934215516
rb_trg,RB-TRG,1,2,603,True,True,success,True,20.189999999998133,6.6185753211299545,6.84831256942397,0.14675472464471506,0.13960396039603962,6.276749172406435,15.328102973033117,0.5658008549014283,0.04667815118153449
rb_trg,RB-TRG,1,2,604,True,True,success,True,19.159999999998703,6.6185753211299545,6.606986231674888,0.14020592488534667,0.15127803860198227,5.995979344958547,15.580998370697882,0.5465597186093945,0.044291351921470296
rb_trg,RB-TRG,1,3,600,True,True,success,True,71.76000000000727,6.1614458908355125,9.430335646465082,0.17202759569716308,0.5464678835167898,6.418536369587836,12.5808270465383,0.7204186844268081,0.11675020343788588
rb_trg,RB-TRG,1,3,601,True,True,success,True,86.96999999997182,6.1614458908355125,7.445800722512681,0.1786751247841788,0.7184410209243505,20.72658135931373,11.487114615958193,0.5381220882583128,0.06862041559304523
rb_trg,RB-TRG,1,3,602,True,True,timeout,False,89.98999999996478,6.1614458908355125,5.244065791095029,0.17007050842911853,0.6603333333333333,19.174107575140685,11.135879561869498,0.5698238781615622,0.06427052485259098
rb_trg,RB-TRG,1,3,603,True,True,timeout,False,89.98999999996478,6.1614458908355125,4.609359313050268,0.17542154828738443,0.6604444444444444,17.70676028684247,9.73484942867873,0.6030192669589263,0.060694318930782185
rb_trg,RB-TRG,1,3,604,True,True,success,True,80.16999999998767,6.1614458908355125,7.540162748411639,0.18125055442144133,0.6187328510850586,19.046212136416692,12.540305335692768,0.5826261464929479,0.06510923453520252
rb_trg,RB-TRG,1,4,600,True,True,success,True,71.02000000000899,6.27752940090172,8.446661568140883,0.1558925974562939,0.05589187667182881,7.786412791434133,17.697441228550538,0.6818344638976869,0.034044305005115044
rb_trg,RB-TRG,1,4,601,True,True,success,True,69.38000000001281,6.27752940090172,8.21276332298633,0.17192613529212797,0.09165585819282317,7.540185843128243,17.102333098592112,0.662677354046112,0.05972813375921067
rb_trg,RB-TRG,1,4,602,True,True,success,True,70.81000000000948,6.27752940090172,8.397451272583288,0.16285086122432235,0.05210392544478961,7.251549857193416,16.77393679021403,0.6984981212405966,0.03429153453353415
rb_trg,RB-TRG,1,4,603,True,True,success,True,81.21999999998522,6.27752940090172,8.306572390988274,0.13562895545428766,0.061184291517912104,7.518766483260559,16.475255907807007,0.6326711637259186,0.038741020616221415
rb_trg,RB-TRG,1,4,604,True,True,success,True,72.58000000000536,6.27752940090172,7.790903282739285,0.17113801034547316,0.1369334619093539,7.872236641063541,16.241194648984653,0.6354024427327698,0.05893371733902315
rb_trg,RB-TRG,1,8,600,True,True,success,True,22.639999999996775,5.578680136986033,6.641271349081386,0.16811891559229863,0.21280353200883,8.631107545887234,16.457670695625698,0.660499493137564,0.09153479284288672
rb_trg,RB-TRG,1,8,601,True,True,success,True,38.06000000000433,5.578680136986033,7.29026411188713,0.16719487434656255,0.43209876543209874,7.684593335045006,15.659839648233826,0.7041407493967633,0.12087187703380159
rb_trg,RB-TRG,1,8,602,True,True,success,True,49.24000000001799,5.578680136986033,9.797352233632061,0.1676706891464793,0.5630456852791879,11.336923517396102,16.082091382184295,0.7454386564904909,0.12452958175879904
rb_trg,RB-TRG,1,8,603,True,True,success,True,67.85000000001638,5.578680136986033,9.104695769241049,0.1676590755714331,0.6183318597111701,6.796765730084966,12.944070919214402,0.7295956882312372,0.11429434356947997
rb_trg,RB-TRG,1,8,604,True,True,success,True,26.75999999999449,5.578680136986033,6.561850970521467,0.1670806004231693,0.39484497571908855,7.670370722188345,14.789980793734491,0.700787287714292,0.09743980872568851
rb_trg,RB-TRG,1,6,600,True,True,success,True,19.369999999998587,6.336262188278009,6.551815545020979,0.14450699771294084,0.14963880288957687,7.606105507505881,14.879187331336402,0.589442070321616,0.05133149652662306
rb_trg,RB-TRG,1,6,601,True,True,success,True,22.259999999996985,6.336262188278009,6.591148920956483,0.16428104239424368,0.203861697350696,7.241980470430688,14.744514864967408,0.5832910775188916,0.0354937472201085
rb_trg,RB-TRG,1,6,602,True,True,success,True,21.919999999997174,6.336262188278009,6.840233657107012,0.15387242958130753,0.09849521203830369,7.690873595981577,16.58420632556676,0.6258371863377438,0.0466539541024861
rb_trg,RB-TRG,1,6,603,True,True,success,True,19.14999999999871,6.336262188278009,6.599059499790304,0.1492464791048519,0.10386221294363257,6.9338949480918615,16.03847120711569,0.584946145537433,0.05028669174044236
rb_trg,RB-TRG,1,6,604,True,True,success,True,19.30999999999862,6.336262188278009,6.449375938689403,0.14468707267489733,0.12370600414078675,7.1689481335706,14.9293268182918,0.5780134815086774,0.052287949020632725
rb_trg,RB-TRG,1,5,600,True,True,success,True,87.38999999997084,6.277663376279529,7.944201330977359,0.13347645603270064,0.03272311212814645,9.207084932957164,17.33289008906028,0.6263808938606477,0.046391536515463044
rb_trg,RB-TRG,1,5,601,True,True,success,True,87.37999999997086,6.277663376279529,7.874491288066382,0.1399644365069952,0.04027920814738528,9.347060604505161,17.591003873119863,0.6211084533202653,0.04632597822821298
rb_trg,RB-TRG,1,5,602,True,True,success,True,84.6599999999772,6.277663376279529,6.906078752662351,0.14113643078333382,0.03354198653596315,6.188472737510694,16.419590092527724,0.5572941333625993,0.041827653506108634
rb_trg,RB-TRG,1,5,603,True,True,success,True,84.23999999997818,6.277663376279529,8.66580228864567,0.14344143940643517,0.05246290801186944,9.680868853654468,17.67896619823565,0.6771266031655699,0.06174438699015361
rb_trg,RB-TRG,1,5,604,True,True,timeout,False,89.98999999996478,6.277663376279529,7.354333655187816,0.1327092468080432,0.030333333333333334,10.297065751492188,18.850896666335963,0.6618104484733063,0.05019946344805065
rb_trg,RB-TRG,2,1,600,True,True,success,True,25.149999999995384,6.57932518030537,7.014856438528836,0.29271248980124676,0.0,4.088816972556943,12.195408998458188,0.5480944644448432,0.025303199169380078
rb_trg,RB-TRG,2,1,601,True,True,success,True,29.579999999993962,6.57932518030537,7.080668355736611,0.29114544975676093,0.0,3.967638902202129,11.807096477075065,0.5550340358484185,0.024669943843793753
rb_trg,RB-TRG,2,1,602,True,True,success,True,27.569999999994042,6.57932518030537,7.10968552208206,0.3023602994531862,0.0,3.893166012433728,11.798179214863069,0.5544887754457908,0.024171727372778545
rb_trg,RB-TRG,2,1,603,True,True,success,True,26.189999999994807,6.57932518030537,6.911102777415141,0.2948158446370486,0.0,4.071821880840737,12.062373893995295,0.5370807341305903,0.02590291421523388
rb_trg,RB-TRG,2,1,604,True,True,success,True,28.25999999999366,6.57932518030537,7.088388111345092,0.30275440657974517,0.0,4.107323953912123,11.738717864697273,0.5518569764794917,0.025950893088754978
rb_trg,RB-TRG,2,2,600,True,True,success,True,15.840000000000545,5.656793828082194,5.3828251009681995,0.28131304142011115,0.0012618296529968455,4.657848748679655,16.068335290672575,0.47385445238618806,0.03911644988017506
rb_trg,RB-TRG,2,2,601,True,True,success,True,15.530000000000717,5.656793828082194,5.372656546616848,0.30888072159717417,0.0,4.66758546020567,15.95074141606141,0.46513123089313324,0.03721966688799941
rb_trg,RB-TRG,2,2,602,True,True,success,True,15.430000000000772,5.656793828082194,5.320269576973512,0.31208921515547206,0.0,4.094995582251938,16.198221262420976,0.4388320874716298,0.0386984427121739
rb_trg,RB-TRG,2,2,603,True,True,success,True,15.680000000000634,5.656793828082194,5.351709093059859,0.3103845055896768,0.0,4.06050219500384,16.680953828207794,0.4434549052099245,0.03741532789787906
rb_trg,RB-TRG,2,2,604,True,True,success,True,15.570000000000695,5.656793828082194,5.347626487092051,0.2877647883524077,0.0,4.0522427438366515,16.412681409792196,0.435892799162178,0.036818912142790976
rb_trg,RB-TRG,2,8,600,True,True,success,True,17.729999999999496,6.3801942925225195,5.884656419831509,0.26618103659045833,0.002818489289740699,4.984140493258648,11.634597935808054,0.5180458495239886,0.049587044919408234
rb_trg,RB-TRG,2,8,601,True,True,success,True,18.039999999999324,6.3801942925225195,5.896076637480823,0.30283789701928443,0.0,4.727013230887351,11.568988664002031,0.5151068937973314,0.05180454153872452
rb_trg,RB-TRG,2,8,602,True,True,success,True,17.75999999999948,6.3801942925225195,5.869421867044448,0.2545343857701665,0.0,4.89723063934886,11.691584841807554,0.5102157363812271,0.046190843061217506
rb_trg,RB-TRG,2,8,603,True,True,success,True,17.419999999999668,6.3801942925225195,5.811228817783153,0.25332866968238665,0.004016064257028112,4.7547593260153675,12.491365183698576,0.5103040776770892,0.0522641309509836
rb_trg,RB-TRG,2,8,604,True,True,success,True,17.39999999999968,6.3801942925225195,5.910322600017646,0.2685719119559876,0.0,4.639546166532952,11.862807024750978,0.5121022453108859,0.04928699009720401
rb_trg,RB-TRG,2,0,600,True,True,success,True,17.439999999999657,6.3432259115325555,6.29329976524258,0.2928705871779266,0.006303724928366762,4.365270326628942,13.092066661889046,0.45302222110781637,0.042532215841986944
rb_trg,RB-TRG,2,0,601,True,True,success,True,17.499999999999623,6.3432259115325555,6.285991715997847,0.2929808629633254,0.006282124500285551,4.227694375325219,13.203630471016002,0.44996390617671733,0.0453598706041884
rb_trg,RB-TRG,2,0,602,True,True,success,True,17.369999999999695,6.3432259115325555,6.291069919248603,0.29464746656740115,0.006904487917146145,4.263179291949164,12.876941798530888,0.45425095987401165,0.04348899605835131
rb_trg,RB-TRG,2,0,603,True,True,success,True,17.319999999999723,6.3432259115325555,6.283501145305601,0.29613447537567494,0.006347374495095211,4.372133839455375,13.319827847608284,0.45147367052778903,0.04079958306895293
rb_trg,RB-TRG,2,0,604,True,True,success,True,17.589999999999574,6.3432259115325555,6.296606715213715,0.2961272424558028,0.005681818181818182,4.307857573351527,12.601607541204176,0.46386025157628746,0.043932592912886446
rb_trg,RB-TRG,2,7,600,True,True,success,True,17.46999999999964,6.415316595772732,5.925883527757623,0.3098907460323199,0.0,4.845550367761715,14.24591245254606,0.4858804504884803,0.05909745169932104
rb_trg,RB-TRG,2,7,601,True,True,success,True,17.639999999999546,6.415316595772732,5.953404578484314,0.3071094836020529,0.0,4.60622697176602,14.46037827048438,0.4747925812862534,0.0490144048117957
rb_trg,RB-TRG,2,7,602,True,True,success,True,17.079999999999856,6.415316595772732,5.891465175336311,0.30838754008149083,0.0,4.53890560192583,15.585890034762018,0.4815700400895222,0.060382186890487355
rb_trg,RB-TRG,2,7,603,True,True,success,True,17.3599999999997,6.415316595772732,5.963142833911779,0.31014832016971816,0.0,4.55256757121832,15.07166917472541,0.4676647053371516,0.06468832850915157
rb_trg,RB-TRG,2,7,604,True,True,success,True,17.299999999999734,6.415316595772732,5.891353343410417,0.30571538532826215,0.0,4.5023719751965965,15.455109233582066,0.48597957365849986,0.05344062282294247
rb_trg,RB-TRG,2,3,600,True,True,success,True,18.449999999999097,6.491691268421592,5.952571694351203,0.28924478263144215,0.0,10.416738483221277,11.79322427767232,0.47161320513896327,0.037968023665303205
rb_trg,RB-TRG,2,3,601,True,True,success,True,18.65999999999898,6.491691268421592,6.009617943986493,0.278599613095314,0.0,10.397236486908016,12.5815908536146,0.47794246117075245,0.0342467140703038
rb_trg,RB-TRG,2,3,602,True,True,success,True,21.299999999997517,6.491691268421592,6.47454511961329,0.17815516225472416,0.11168465509150634,9.618563057438525,15.979902053922522,0.5485095479384573,0.0744466379798313
rb_trg,RB-TRG,2,3,603,True,True,success,True,18.899999999998847,6.491691268421592,6.334185960931535,0.22916894734471166,0.033844526705446853,10.7300269822337,11.591909936650826,0.5021911115918927,0.05506335104823384
rb_trg,RB-TRG,2,3,604,True,True,success,True,18.94999999999882,6.491691268421592,6.351710134685699,0.2415792460411425,0.011075949367088608,10.62712117882459,12.104161773173509,0.5075972236826579,0.049432494842192864
rb_trg,RB-TRG,2,6,600,True,True,success,True,16.500000000000178,6.310401269084583,5.945604726403328,0.2907136810314893,0.0,4.234945850556559,15.430734379919208,0.4427835866965862,0.043998689735152086
rb_trg,RB-TRG,2,6,601,True,True,success,True,16.410000000000228,6.310401269084583,5.951454485072999,0.2932930261433596,0.0,4.252099785205667,15.557784659742335,0.4437417570395937,0.04322172581975768
rb_trg,RB-TRG,2,6,602,True,True,success,True,16.560000000000144,6.310401269084583,5.955855269353291,0.29869231322442646,0.0,4.219273432557668,15.23669512669174,0.44199566547585106,0.0435872969971516
rb_trg,RB-TRG,2,6,603,True,True,success,True,16.500000000000178,6.310401269084583,5.949098713097731,0.2970592459399156,0.0,4.309449452693505,15.399569653892216,0.44339574202800364,0.04386730144817345
rb_trg,RB-TRG,2,6,604,True,True,success,True,16.55000000000015,6.310401269084583,5.943087664588786,0.29532291329653904,0.0,4.255561884524352,15.306885177411983,0.43768920223343694,0.04446473115983392
rb_trg,RB-TRG,2,9,600,True,True,success,True,16.4600000000002,6.263871936140588,5.789935834285108,0.29024330833827083,0.0,5.585550411384035,11.93987054897963,0.4380396790121483,0.04859503697264629
rb_trg,RB-TRG,2,9,601,True,True,success,True,16.55000000000015,6.263871936140588,5.851330304068488,0.27027012315000487,0.0,7.8992297680937185,12.953104638120312,0.4484884451747812,0.03780905390929008
rb_trg,RB-TRG,2,9,602,True,True,success,True,16.959999999999923,6.263871936140588,5.800894633009454,0.2746141826600643,0.0,5.64763728363277,12.678195044051284,0.4430294941626721,0.043652928385913795
rb_trg,RB-TRG,2,9,603,True,True,success,True,18.259999999999202,6.263871936140588,6.242872263102727,0.1781913499088505,0.12698412698412698,8.88081027442629,13.712630534437013,0.49844212053233994,0.054901977801376615
rb_trg,RB-TRG,2,9,604,True,True,success,True,17.149999999999817,6.263871936140588,5.890648078912154,0.2737733542016022,0.004079254079254079,6.817551491195035,13.183027449770591,0.4601464082471499,0.03496089882403794
rb_trg,RB-TRG,2,4,600,True,True,success,True,51.100000000020266,7.02866041298522,6.722110368982242,0.3102517417484276,0.0,2.828177431266096,9.669448719965484,0.3792263669093018,0.020619463073176837
rb_trg,RB-TRG,2,4,601,True,True,success,True,50.100000000019044,7.02866041298522,6.728326660747214,0.30617072790248534,0.0,2.7817515607571615,9.758223693693369,0.3828728986234965,0.02204298745542754
rb_trg,RB-TRG,2,4,602,True,True,success,True,51.810000000021134,7.02866041298522,6.746535193102551,0.30943002520749874,0.0,2.9909925668840547,9.744321446564062,0.3845646083304503,0.02126787350467042
rb_trg,RB-TRG,2,4,603,True,True,success,True,51.990000000021354,7.02866041298522,6.751345353658191,0.3052766586372452,0.0,2.870753404614879,9.780230821331571,0.38492375469076573,0.021850843763991087
rb_trg,RB-TRG,2,4,604,True,True,success,True,51.11000000002028,7.02866041298522,6.723004331120562,0.3075181443436906,0.0,2.843716059299517,9.782813272783144,0.3826474290813118,0.021306587222972864
rb_trg,RB-TRG,2,5,600,True,True,success,True,58.69000000002954,6.499415968839403,7.325467971860464,0.303793847102367,0.0,10.641870684467113,14.999624827456639,0.6948401655050723,0.11075715281126505
rb_trg,RB-TRG,2,5,601,True,True,success,True,55.98000000002623,6.499415968839403,7.128192432127834,0.3056169176309744,0.0,10.795508318230189,14.871190117138374,0.6939609291859569,0.10861731247252442
rb_trg,RB-TRG,2,5,602,True,True,success,True,56.860000000027306,6.499415968839403,7.290462109469527,0.3023230480580278,0.0,10.659505840405354,15.307652283044124,0.6875783864646438,0.11159074710822489
rb_trg,RB-TRG,2,5,603,True,True,success,True,57.9200000000286,6.499415968839403,7.231374723625997,0.3040491467284039,0.0,10.734429681297337,14.84406374243242,0.6959028927151322,0.10909004803843733
rb_trg,RB-TRG,2,5,604,True,True,success,True,57.09000000002759,6.499415968839403,7.395951399279466,0.30251910879548194,0.0,10.771522812687213,14.793321346838319,0.6980486607576792,0.10883637905042753
rb_trg,RB-TRG,3,1,600,True,True,success,True,22.549999999996825,6.491814165951148,6.81116655897849,0.1503883268006243,0.15868794326241134,11.067580332520404,19.278753324188038,0.6241300834920784,0.07310040272397604
rb_trg,RB-TRG,3,1,601,True,True,success,True,24.979999999995478,6.491814165951148,6.913960937161416,0.17380047737812698,0.1760704281712685,11.678009224869703,20.371890146191554,0.6132330799100546,0.0889695436508728
rb_trg,RB-TRG,3,1,602,True,True,success,True,23.199999999996464,6.491814165951148,6.515587925600658,0.17319359347237584,0.22404136148211978,8.328892857809564,20.194616963770443,0.6433431746741899,0.05231930435629508
rb_trg,RB-TRG,3,1,603,True,True,success,True,24.989999999995472,6.491814165951148,6.916503102276901,0.17667686406009298,0.1012,11.862264714110871,21.276185275467405,0.6207245148735661,0.10509882805240807
rb_trg,RB-TRG,3,1,604,True,True,success,True,38.57000000000495,6.491814165951148,7.188978652014865,0.1741836901556847,0.36599274235355106,9.965290307493754,18.229596663952794,0.7274763594856549,0.08049796815250274
rb_trg,RB-TRG,3,2,600,True,True,success,True,32.66999999999774,6.25947488665469,6.735114118314449,0.19548200279755779,0.4201346389228886,9.910667493677996,15.70954550451251,0.6618114937244977,0.09152074075358785
rb_trg,RB-TRG,3,2,601,True,True,success,True,63.31000000002697,6.25947488665469,7.701119086352213,0.13141291555481238,0.37950094756790903,11.00453145274936,18.013707926268633,0.6503158187879879,0.06816934847819818
rb_trg,RB-TRG,3,2,602,True,True,success,True,36.460000000002374,6.25947488665469,7.059823718251609,0.18753278801822093,0.417603509734028,9.627721882884265,15.858177903155868,0.6967037617974239,0.10120849767622572
rb_trg,RB-TRG,3,2,603,True,True,timeout,False,89.98999999996478,6.25947488665469,7.67550204744381,0.1458806344310174,0.17944444444444443,23.941299252745793,36.715152352676014,0.5627060520787432,0.20357495345333387
rb_trg,RB-TRG,3,2,604,True,True,success,True,24.369999999995816,6.25947488665469,6.334672979799986,0.18188758246352144,0.27645611156685806,10.196797423440964,18.929321185763914,0.6538675657551823,0.05812867331023299
rb_trg,RB-TRG,3,8,600,True,True,timeout,False,89.98999999996478,5.126362522102054,5.17922030914563,0.05816499886852733,0.8633333333333333,8.204735083871832,40.788109118563625,0.7258306684879995,0.09510203571492129
rb_trg,RB-TRG,3,8,601,True,True,timeout,False,89.98999999996478,5.126362522102054,4.262361496072837,0.1949093632906661,0.8906666666666667,6.331943766604067,12.800299222273887,0.23000861898742833,0.03279359953298827
rb_trg,RB-TRG,3,8,602,True,True,timeout,False,89.98999999996478,5.126362522102054,4.797161064630174,0.14798223590930126,0.886,13.5670309268058,16.2929010591794,0.8550304151955604,0.14676366479768518
rb_trg,RB-TRG,3,8,603,True,True,timeout,False,89.98999999996478,5.126362522102054,4.541870492180376,0.1691607072408282,0.88,9.793295748588577,12.557421470059952,0.7202838626992417,0.11794241965107516
rb_trg,RB-TRG,3,8,604,True,True,timeout,False,89.98999999996478,5.126362522102054,5.112545767231023,0.16510776309303576,0.8555555555555555,7.176984799516727,15.701770660665163,0.7708831752389473,0.13204356318641491
rb_trg,RB-TRG,3,3,600,True,True,success,True,18.78999999999891,6.5009308904808005,6.508256975669375,0.19383550302761432,0.030851063829787233,13.790306134868917,20.29430103760525,0.5368088813860254,0.06231937774430582
rb_trg,RB-TRG,3,3,601,True,True,timeout,False,89.98999999996478,6.5009308904808005,7.008076113036926,0.1624525907108646,0.7438888888888889,9.641600410861216,11.475309314835952,0.5969515513850262,0.10047279884369062
rb_trg,RB-TRG,3,3,602,True,True,success,True,18.079999999999302,6.5009308904808005,6.274058287447698,0.19621103522770567,0.03924820342730791,10.312673265685046,21.672387870463066,0.5324610549217487,0.05740684405719475
rb_trg,RB-TRG,3,3,603,True,True,success,True,19.049999999998764,6.5009308904808005,6.473069188919352,0.1851313181417379,0.02728226652675761,13.415108308231016,21.892218799138757,0.5492953629106918,0.052205255230527506
rb_trg,RB-TRG,3,3,604,True,True,success,True,45.10000000001293,6.5009308904808005,7.291166603274413,0.184787017262383,0.5052094879184217,10.237973092272792,15.172604492209752,0.6194447973324985,0.07885723934426707
rb_trg,RB-TRG,3,9,600,True,True,success,True,23.239999999996442,5.804050339015448,6.572497288474086,0.13308973252599265,0.12172043010752688,10.900746992452982,20.0143676462485,0.6719588716924457,0.08461788098904281
rb_trg,RB-TRG,3,9,601,True,True,success,True,21.25999999999754,5.804050339015448,6.2958404368188035,0.1874279722512565,0.10860366713681241,9.846495283739182,18.57984698550185,0.6153336663506027,0.06923981521838204
rb_trg,RB-TRG,3,9,602,True,True,success,True,21.18999999999758,5.804050339015448,6.922523108335185,0.1664178874265959,0.06933962264150943,8.861451555404344,26.381564040357105,0.6247948964682412,0.11452699615055652
rb_trg,RB-TRG,3,9,603,True,True,success,True,27.489999999994087,5.804050339015448,6.420472006874531,0.1660644132923077,0.2963636363636364,9.699441643158167,19.05321873583642,0.6571061472899279,0.06309415778429274
rb_trg,RB-TRG,3,9,604,True,True,success,True,30.279999999994818,5.804050339015448,6.266394182861255,0.1524193056861417,0.058435127104655,14.365248488084735,19.773574230422884,0.5330313938270946,0.05431585198101777
rb_trg,RB-TRG,3,4,600,True,True,success,True,18.349999999999152,6.363563838833265,6.537649579136636,0.15848265098164627,0.05827886710239651,8.498004466628428,20.804265348340355,0.549880346020178,0.07721277949738153
rb_trg,RB-TRG,3,4,601,True,True,success,True,19.569999999998476,6.363563838833265,6.701817896857035,0.15744111915574477,0.06639427987742594,9.735524104938367,19.6733605679281,0.562519371371484,0.06832836721924124
rb_trg,RB-TRG,3,4,602,True,True,success,True,18.339999999999158,6.363563838833265,6.522415848553216,0.1486807483774587,0.09482288828337875,8.88553409336239,20.312776591066378,0.5448318045430325,0.07736066455514795
rb_trg,RB-TRG,3,4,603,True,True,success,True,17.709999999999507,6.363563838833265,6.491410801772385,0.16115161765309327,0.05981941309255079,8.029254387649917,19.732051719219836,0.5207129811497676,0.07131795637488143
rb_trg,RB-TRG,3,4,604,True,True,success,True,17.82999999999944,6.363563838833265,6.5424211960523,0.15449953988649,0.05100896860986547,10.523274792120928,22.138679338281417,0.5340096041217505,0.08449417535005556
rb_trg,RB-TRG,3,5,600,True,True,timeout,False,89.98999999996478,5.19666542938767,6.020212070725809,0.19331815519292284,0.2594444444444444,11.751851199711643,12.756169627135755,0.5677955405492319,0.0926379498542114
rb_trg,RB-TRG,3,5,601,True,True,timeout,False,89.98999999996478,5.19666542938767,6.965362437094432,0.17207736438314714,0.42388888888888887,10.18131432917042,15.52720497446023,0.5933915644797229,0.10199788531845659
rb_trg,RB-TRG,3,5,602,True,True,timeout,False,89.98999999996478,5.19666542938767,6.897066558622599,0.2016816180308152,0.10466666666666667,12.352489881688633,16.303976355553637,0.6258190470498404,0.11594521586933128
rb_trg,RB-TRG,3,5,603,True,True,timeout,False,89.98999999996478,5.19666542938767,7.107210648060365,0.15438369755517578,0.7487777777777778,10.87580070744489,59.60008283427913,0.8871777197579667,0.05621481305014164
rb_trg,RB-TRG,3,5,604,True,True,timeout,False,89.98999999996478,5.19666542938767,7.778198852181057,0.05865179063692727,0.41988888888888887,11.741172419315586,53.074872747968534,0.7259069484225128,0.1645895994306763
rb_trg,RB-TRG,3,6,600,True,True,timeout,False,89.98999999996478,5.657796481167059,6.687090204756779,0.10568372761719602,0.5722222222222222,10.09263580635604,16.697565308694497,0.6207058708039233,0.26339713535876474
rb_trg,RB-TRG,3,6,601,True,True,timeout,False,89.98999999996478,5.657796481167059,6.315152257086834,0.12127624652060853,0.8248888888888889,9.904181790821404,58.91508052145774,0.7847718718203656,0.10062457090763835
rb_trg,RB-TRG,3,6,602,True,True,timeout,False,89.98999999996478,5.657796481167059,9.260305942530907,0.15735647147514453,0.8564444444444445,15.085621694438524,48.24667931763175,0.8111846579817101,0.04840375899145581
rb_trg,RB-TRG,3,6,603,True,True,timeout,False,89.98999999996478,5.657796481167059,6.454372027812266,0.15961326740608506,0.8434444444444444,4.497734726591014,59.540841733845895,0.9382291138158503,0.04590628025156967
rb_trg,RB-TRG,3,6,604,True,True,timeout,False,89.98999999996478,5.657796481167059,8.29532036659873,0.08649662914264089,0.14522222222222222,10.597012931098092,52.42594630906206,0.602807847429889,0.21522911355300625
rb_trg,RB-TRG,3,7,600,True,True,success,True,21.449999999997434,6.580812878191137,6.485703575145566,0.19948711252146878,0.05964585274930102,6.716407544173999,19.92610705760371,0.6171714060268896,0.06694746834691409
rb_trg,RB-TRG,3,7,601,True,True,success,True,27.42999999999412,6.580812878191137,7.12245761100448,0.15649814637577353,0.1935131195335277,10.34347653258578,17.47040536575382,0.6596964039997064,0.06926330125704337
rb_trg,RB-TRG,3,7,602,True,True,success,True,23.00999999999657,6.580812878191137,6.924898254330479,0.15311278587356325,0.08774978279756733,9.54121965985302,20.148329993585108,0.6449427247244661,0.06527912162540202
rb_trg,RB-TRG,3,7,603,True,True,success,True,23.129999999996503,6.580812878191137,6.7358804160561565,0.17523355838969268,0.0790838375108038,8.05814662091339,20.48058477302267,0.6274204455948159,0.05989676134388241
rb_trg,RB-TRG,3,7,604,True,True,success,True,21.089999999997634,6.580812878191137,6.559770195756018,0.17868004083989586,0.04691943127962085,7.001088130583517,19.467793377646583,0.6225439259353258,0.07156279116247548
rb_trg,RB-TRG,3,0,600,True,True,success,True,24.009999999996015,6.6918330250139295,6.622482112010501,0.17213332272638615,0.21523730224812657,6.797870812925766,19.223434959395547,0.6605468582286549,0.07520751583685592
rb_trg,RB-TRG,3,0,601,True,True,success,True,43.530000000011015,6.6918330250139295,7.598700990930261,0.17356799026791314,0.0266421681212678,7.083311399084857,15.829311477090554,0.6753932179773685,0.07049808543994782
rb_trg,RB-TRG,3,0,602,True,True,success,True,23.56999999999626,6.6918330250139295,6.928007661085136,0.18511329712411562,0.0720949957591179,10.145925057728974,21.21869429172582,0.6387026721136669,0.09502861525960592
rb_trg,RB-TRG,3,0,603,True,True,success,True,24.2199999999959,6.6918330250139295,6.902673324411549,0.12831319657212792,0.08914568716467189,11.378965698487631,18.558277862810453,0.631371399331828,0.07918948700084658
rb_trg,RB-TRG,3,0,604,True,True,success,True,48.09000000001659,6.6918330250139295,7.399653305945071,0.17860995703541915,0.044282744282744285,7.488001353692162,15.024286574226505,0.6743217633921165,0.07478343234265283
rb_trg,RB-TRG,4,0,600,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,0,601,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,0,602,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,0,603,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,0,604,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,7,600,True,True,timeout,False,89.98999999996478,4.629968751185855,3.08837941928993,0.3249896914184307,0.19977777777777778,9.384787312881418,40.83168524518919,0.7073412097348588,0.15824283277968143
rb_trg,RB-TRG,4,7,601,True,True,timeout,False,89.98999999996478,4.629968751185855,2.0582471539698726,0.2733865714791607,0.5445555555555556,16.860932265857475,36.647257778133536,0.615033331183918,0.14689252441104314
rb_trg,RB-TRG,4,7,602,True,True,timeout,False,89.98999999996478,4.629968751185855,3.716327245143213,0.37168864837519167,0.14233333333333334,8.224476654132483,43.14798653205535,0.6682219440261586,0.14719945516473407
rb_trg,RB-TRG,4,7,603,True,True,timeout,False,89.98999999996478,4.629968751185855,4.846880965417613,0.345003246479624,0.3837777777777778,10.70852139045912,40.74122806827762,0.6243727550521118,0.14392413879577193
rb_trg,RB-TRG,4,7,604,True,True,timeout,False,89.98999999996478,4.629968751185855,1.4825662897101146,0.3328473566212339,0.4457777777777778,15.748389977347868,41.915895530470706,0.683350901535706,0.1587408104520285
rb_trg,RB-TRG,4,1,600,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,1,601,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,1,602,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,1,603,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,1,604,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,8,600,True,True,success,True,25.529999999995173,2.49633218964079,4.743756783891712,0.13805609514858297,0.1033672670321065,12.464843704865388,45.455535947990406,0.8145188303163415,0.22022654917729656
rb_trg,RB-TRG,4,8,601,True,True,timeout,False,89.98999999996478,2.49633218964079,7.370699376866565,0.28460688091744124,0.10422222222222222,20.043256398870266,42.933404365014646,0.7147085796446561,0.1986528785355553
rb_trg,RB-TRG,4,8,602,True,True,success,True,33.90999999999926,2.49633218964079,5.916630066801405,0.14756552385118393,0.18425707547169812,12.326178975406311,44.859834753859474,0.8527958102740559,0.1630916590203291
rb_trg,RB-TRG,4,8,603,True,True,timeout,False,89.98999999996478,2.49633218964079,3.356467628413896,0.3077186374374501,0.10611111111111111,10.995878247112119,35.26603790783831,0.8724037689011654,0.24463673960438245
rb_trg,RB-TRG,4,8,604,True,True,success,True,42.900000000010245,2.49633218964079,6.52803179703656,0.1417930045061233,0.14145886739687719,12.220473823678942,44.72933690742928,0.857601573343829,0.21106074146687848
rb_trg,RB-TRG,4,2,600,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,2,601,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,2,602,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,2,603,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,2,604,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,9,600,True,True,timeout,False,89.98999999996478,3.0682779280139054,3.1509784279445534,0.296549997557388,0.0036666666666666666,4.152051516260281,40.1104444499567,0.6915636631495926,0.06718067905163994
rb_trg,RB-TRG,4,9,601,True,True,timeout,False,89.98999999996478,3.0682779280139054,1.3822976905053335,0.34652755845954175,0.010444444444444444,10.303275761241293,34.36629463596464,0.7679371778350378,0.021434033890184254
rb_trg,RB-TRG,4,9,602,True,True,timeout,False,89.98999999996478,3.0682779280139054,9.579531554539072,0.2840830179213224,0.006888888888888889,10.201813333849886,44.687619032550714,0.8022528347285841,0.062090330339963216
rb_trg,RB-TRG,4,9,603,True,True,timeout,False,89.98999999996478,3.0682779280139054,11.786769310390216,0.2057051501626962,0.026333333333333334,11.823703366675613,45.83189526247236,0.8531088298367112,0.06935568555214205
rb_trg,RB-TRG,4,9,604,True,True,timeout,False,89.98999999996478,3.0682779280139054,2.089002795149762,0.33474413124106306,0.004888888888888889,2.1826122142715194,39.40265274561542,0.662338547345615,0.07074811193275858
rb_trg,RB-TRG,4,3,600,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,3,601,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,3,602,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,3,603,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,3,604,True,False,preflight_invalid,False,,,,,,,,,
rb_trg,RB-TRG,4,4,600,True,True,timeout,False,89.98999999996478,3.743041847648064,3.585549261877539,0.28380051590348465,0.08055555555555556,21.45972848829764,40.76358865859103,0.6692838302291709,0.05605313301722176
rb_trg,RB-TRG,4,4,601,True,True,timeout,False,89.98999999996478,3.743041847648064,3.9460218277496004,0.23270343089531698,0.5833333333333334,20.898319056085306,41.560926423912946,0.7040065478773425,0.04736712188494559
rb_trg,RB-TRG,4,4,602,True,True,timeout,False,89.98999999996478,3.743041847648064,3.5296505443110586,0.3045392814125759,0.5777777777777777,20.881120031232246,41.083455790495464,0.7059998767410095,0.041734036477598845
rb_trg,RB-TRG,4,4,603,True,True,timeout,False,89.98999999996478,3.743041847648064,2.783565114543789,0.3302414580910914,0.6344444444444445,20.634565581841056,40.160512122437716,0.6824471101836882,0.05077292569253094
rb_trg,RB-TRG,4,4,604,True,True,timeout,False,89.98999999996478,3.743041847648064,4.7282160405605484,0.2308601100026143,0.13633333333333333,20.16368860479385,42.44138899057618,0.6841656801287871,0.06048577464131208
rb_trg,RB-TRG,4,5,600,True,True,success,True,21.719999999997285,3.0113786473438378,4.241059747899233,0.13347957165935975,0.0621260929590428,11.983792256609911,41.687894773778595,0.7181735688342805,0.1128596495282571
rb_trg,RB-TRG,4,5,601,True,True,timeout,False,89.98999999996478,3.0113786473438378,11.917176499994415,0.2951877638546254,0.034444444444444444,11.039504448175531,45.85587677799747,0.884168612368959,0.0950440974877941
rb_trg,RB-TRG,4,5,602,True,True,success,True,17.339999999999712,3.0113786473438378,4.183760790868319,0.12286420650872487,0.016138328530259365,5.34323122775623,43.47321092618703,0.7094580086777242,0.16363314878638435
rb_trg,RB-TRG,4,5,603,True,True,timeout,False,89.98999999996478,3.0113786473438378,4.05314785987148,0.27075475301897267,0.012222222222222223,10.496252538983681,40.372020753123195,0.70446483843779,0.08888863219773623
rb_trg,RB-TRG,4,5,604,True,True,success,True,26.32999999999473,3.0113786473438378,5.391319275807627,0.11411197428989173,0.0037965072133637054,6.148065071191731,45.47788916968913,0.7585181526338842,0.1352261767827032
rb_trg,RB-TRG,4,6,600,True,True,timeout,False,89.98999999996478,3.132270988153416,6.444479787608152,0.2939755043032406,0.0014444444444444444,5.118190486807427,44.42415121237593,0.7512062540260894,0.07432240040701814
rb_trg,RB-TRG,4,6,601,True,True,timeout,False,89.98999999996478,3.132270988153416,4.613393980025247,0.27545731795913797,0.001888888888888889,4.40897753449487,42.06251257787405,0.7142771228376361,0.07849750740327141
rb_trg,RB-TRG,4,6,602,True,True,timeout,False,89.98999999996478,3.132270988153416,2.821099971182267,0.275841216269901,0.3526666666666667,12.062556421360792,38.83625762359905,0.7934906775126527,0.0768883754718246
rb_trg,RB-TRG,4,6,603,True,True,timeout,False,89.98999999996478,3.132270988153416,2.5320784557680245,0.30327444829642625,0.033777777777777775,10.848855786589452,41.6279771239342,0.5604640906814753,0.05008722993063001
rb_trg,RB-TRG,4,6,604,True,True,success,True,25.079999999995422,3.132270988153416,5.6790758372701236,0.14297289165375626,0.0027899561578318055,7.425025849557895,46.42288788074907,0.7734767699858176,0.05367651762956345
t_hybrid,T-Hybrid,1,0,600,True,True,timeout,False,89.98999999996478,4.9127816415058,5.30716387562529,0.1684259472896441,0.8365555555555556,6.390465437260178,48.76162915215546,0.8366268963237585,0.15533759032256333
t_hybrid,T-Hybrid,1,0,601,True,True,timeout,False,89.98999999996478,4.9127816415058,5.524780133650802,0.1688396044645737,0.8303333333333334,6.295852303186278,48.776027881551144,0.8370972405271546,0.15520616184884226
t_hybrid,T-Hybrid,1,0,602,True,True,timeout,False,89.98999999996478,4.9127816415058,5.4558659668593465,0.16813954388513108,0.6078888888888889,4.832480686256082,33.833071507173734,0.8766834866416411,0.2967683850992197
t_hybrid,T-Hybrid,1,0,603,True,True,timeout,False,89.98999999996478,4.9127816415058,12.100767310534609,0.1682494231083972,0.49533333333333335,12.581079396634575,50.46850466541935,0.7759229137708222,0.15061194369657688
t_hybrid,T-Hybrid,1,0,604,True,True,timeout,False,89.98999999996478,4.9127816415058,5.556332309349213,0.16846086927376525,0.8287777777777777,6.183319639973931,48.748789946614146,0.8491739353197014,0.15492944441292814
t_hybrid,T-Hybrid,1,1,600,True,True,timeout,False,89.98999999996478,4.9127816415058,5.639277204242951,0.16834434888118688,0.8345555555555556,6.194651944918841,48.77788155628468,0.8465419384751559,0.15495153524910338
t_hybrid,T-Hybrid,1,1,601,True,True,success,True,48.440000000017015,4.9127816415058,9.081437202118984,0.16179163456116674,0.44004127966976264,18.59687821838924,49.71445815339335,0.7605895737885737,0.1545433788533653
t_hybrid,T-Hybrid,1,1,602,True,True,timeout,False,89.98999999996478,4.9127816415058,5.095302777061486,0.16757499838182788,0.8285555555555556,6.322051879363544,48.72697979789085,0.8270637440944942,0.15545855057321484
t_hybrid,T-Hybrid,1,1,603,True,True,timeout,False,89.98999999996478,4.9127816415058,4.3329009978261865,0.16740674179344728,0.37622222222222224,13.313760636673267,17.178251807520326,0.4928775933363552,0.06602529199837742
t_hybrid,T-Hybrid,1,1,604,True,True,success,True,38.02000000000428,4.9127816415058,8.502616583679796,0.16605249416987877,0.28871943202734685,16.44877388635947,42.472728996735974,0.8051827108774721,0.1329986734715984
t_hybrid,T-Hybrid,1,2,600,True,True,timeout,False,89.98999999996478,4.9127816415058,5.1614658925985575,0.16908037153446975,0.8375555555555556,6.356019340754921,48.73081792476757,0.8305325354219111,0.15573893861920454
t_hybrid,T-Hybrid,1,2,601,True,True,timeout,False,89.98999999996478,4.9127816415058,5.624535974864453,0.16724171089257922,0.8291111111111111,6.084495290247137,48.722607359727654,0.8615449652550602,0.15464651732535378
t_hybrid,T-Hybrid,1,2,602,True,True,timeout,False,89.98999999996478,4.9127816415058,5.531890874773854,0.16776386487310868,0.8278888888888889,6.274608445868422,48.78362904009881,0.8384585117728054,0.15485948476108402
t_hybrid,T-Hybrid,1,2,603,True,True,timeout,False,89.98999999996478,4.9127816415058,5.55340426575349,0.16734282247797627,0.8313333333333334,6.239636297443467,48.77220192100714,0.8395224172574387,0.15501779332147034
t_hybrid,T-Hybrid,1,2,604,True,True,timeout,False,89.98999999996478,4.9127816415058,5.641287989161226,0.16716874770087176,0.8353333333333334,6.108628295086343,48.720651991131945,0.861109950514116,0.1546236070264346
t_hybrid,T-Hybrid,1,3,600,True,True,timeout,False,89.98999999996478,4.9127816415058,5.550527499068912,0.16798371203122642,0.8306666666666667,6.246833662435436,48.78878567829964,0.8428036835869291,0.15491813386885175
t_hybrid,T-Hybrid,1,3,601,True,True,timeout,False,89.98999999996478,4.9127816415058,5.3757239181288945,0.16681992940425217,0.8293333333333334,6.241196379282113,48.764328345054174,0.8386752453849952,0.15515962537532108
t_hybrid,T-Hybrid,1,3,602,True,True,success,True,50.470000000019496,4.9127816415058,6.5066371248624915,0.1553379516344386,0.3044770206022187,15.815255323898539,34.776840051706905,0.5979885184337733,0.09687461392493577
t_hybrid,T-Hybrid,1,3,603,True,True,timeout,False,89.98999999996478,4.9127816415058,5.355033446072738,0.16835803165473218,0.6987777777777778,9.01538220662982,39.588996372374844,0.8700346853649125,0.29420587308682555
t_hybrid,T-Hybrid,1,3,604,True,True,timeout,False,89.98999999996478,4.9127816415058,5.513089722201884,0.16738511675774892,0.832,6.167674269414619,48.754687168408324,0.8467556587831241,0.1545682362751548
t_hybrid,T-Hybrid,1,4,600,True,True,timeout,False,89.98999999996478,4.9127816415058,5.811194536185829,0.16809879417550377,0.6008888888888889,3.9534937429688255,42.448738621804814,0.8665258640438352,0.29585625797987875
t_hybrid,T-Hybrid,1,4,601,True,True,success,True,36.150000000001995,4.9127816415058,6.637585512567058,0.15862339149700977,0.32660398230088494,18.824875479027437,42.230468737253105,0.6918258136334337,0.13495872661023747
t_hybrid,T-Hybrid,1,4,602,True,True,timeout,False,89.98999999996478,4.9127816415058,4.072261127387997,0.16816272830609302,0.5432222222222223,11.903497728335177,16.254426422684105,0.3669613549732568,0.05701086630811026
t_hybrid,T-Hybrid,1,4,603,True,True,timeout,False,89.98999999996478,4.9127816415058,5.546424634710165,0.16796756617060726,0.8332222222222222,6.1864890778597745,48.76333315265737,0.8503858051945851,0.1548618193747071
t_hybrid,T-Hybrid,1,4,604,True,True,timeout,False,89.98999999996478,4.9127816415058,5.644038147257006,0.16883339350618365,0.8328888888888889,6.208848624956039,48.7721940111489,0.8491703836133587,0.15487197866298402
t_hybrid,T-Hybrid,1,5,600,True,True,timeout,False,89.98999999996478,4.9127816415058,5.118531962010702,0.16723818392832646,0.8337777777777777,7.045400098416186,48.697367341704826,0.8504495257718618,0.15585637084887125
t_hybrid,T-Hybrid,1,5,601,True,True,success,True,60.510000000031766,4.9127816415058,8.19648283402424,0.16619895658321748,0.3524454725710509,17.179232020896475,33.16136872937463,0.6243524446050966,0.1206649531213116
t_hybrid,T-Hybrid,1,5,602,True,True,timeout,False,89.98999999996478,4.9127816415058,5.528715335529833,0.16733588791973997,0.832,6.236967644356273,48.77369272238205,0.8426433551178681,0.15482374446456254
t_hybrid,T-Hybrid,1,5,603,True,True,timeout,False,89.98999999996478,4.9127816415058,5.4303911077160105,0.16756367502192793,0.835,6.199942007591799,48.70472807938578,0.8596839848118923,0.15479581588497138
t_hybrid,T-Hybrid,1,5,604,True,True,timeout,False,89.98999999996478,4.9127816415058,5.414518890326114,0.16747594547624,0.8325555555555556,6.31517964204211,48.77078273593939,0.8354026032264442,0.15500948828852787
t_hybrid,T-Hybrid,1,6,600,True,True,timeout,False,89.98999999996478,4.9127816415058,4.490320396447519,0.1673146868786517,0.7068888888888889,6.984379515293892,44.663113365638296,0.6793157652097617,0.3475262469829701
t_hybrid,T-Hybrid,1,6,601,True,True,success,True,77.2799999999944,4.9127816415058,6.960524588125341,0.1610530910850334,0.4523224220468366,15.152526602847336,20.024232097315725,0.5279056840518485,0.08470997715810892
t_hybrid,T-Hybrid,1,6,602,True,True,timeout,False,89.98999999996478,4.9127816415058,5.612282941017946,0.16748185257132342,0.8284444444444444,6.161914632456513,48.74414318769677,0.8486537264586906,0.15482947550492765
t_hybrid,T-Hybrid,1,6,603,True,True,timeout,False,89.98999999996478,4.9127816415058,5.668340857084194,0.167630711560384,0.8301111111111111,6.093342649594724,48.71746425072033,0.8644523507424876,0.15460043996738826
t_hybrid,T-Hybrid,1,6,604,True,True,timeout,False,89.98999999996478,4.9127816415058,6.699398758111434,0.16693579725006324,0.8165555555555556,9.334992127639556,49.32476632600213,0.7466496972734334,0.287166064197414
t_hybrid,T-Hybrid,1,7,600,True,True,timeout,False,89.98999999996478,4.9127816415058,5.487097102776171,0.16774128755870987,0.8332222222222222,6.303216789025102,48.767437653983734,0.8400105220152059,0.15519175770309715
t_hybrid,T-Hybrid,1,7,601,True,True,success,True,88.2199999999689,4.9127816415058,8.658679278121273,0.1638219529749504,0.34965431259208885,18.183441139854423,43.072431624795385,0.5843192159184643,0.13444677239263522
t_hybrid,T-Hybrid,1,7,602,True,True,timeout,False,89.98999999996478,4.9127816415058,5.56226549435349,0.16717545483646334,0.8284444444444444,6.250882060463712,48.77609360406511,0.8402864600890185,0.1550611579358878
t_hybrid,T-Hybrid,1,7,603,True,True,timeout,False,89.98999999996478,4.9127816415058,5.362183600344012,0.16784329148415866,0.8406666666666667,6.123008656352589,48.70684540082586,0.8539614312178511,0.15486789892086958
t_hybrid,T-Hybrid,1,7,604,True,True,timeout,False,89.98999999996478,4.9127816415058,5.541699053124654,0.1668991477365126,0.8333333333333334,6.094559144726646,48.69730686805819,0.8655277070255571,0.15458979573981577
t_hybrid,T-Hybrid,1,8,600,True,True,timeout,False,89.98999999996478,4.9127816415058,5.57761110498695,0.1665774232198981,0.836,6.098946845057946,48.715944234187,0.8559680586956935,0.15468414634174277
t_hybrid,T-Hybrid,1,8,601,True,True,timeout,False,89.98999999996478,4.9127816415058,5.490921917895099,0.1681990406435585,0.8345555555555556,6.136848080677053,48.72942974627511,0.8503797952997713,0.15471097979979936
t_hybrid,T-Hybrid,1,8,602,True,True,timeout,False,89.98999999996478,4.9127816415058,5.000212513825599,0.16766985444096327,0.568,6.82703929644419,32.97149084936957,0.8778362407824866,0.29822614149733406
t_hybrid,T-Hybrid,1,8,603,True,True,timeout,False,89.98999999996478,4.9127816415058,5.211488673335051,0.16720135856273233,0.835,6.938242723194922,48.74013577425942,0.8358652360218561,0.15607712813160768
t_hybrid,T-Hybrid,1,8,604,True,True,timeout,False,89.98999999996478,4.9127816415058,5.4517591743134775,0.16820990841150463,0.8334444444444444,6.287661246766865,48.77414756670934,0.8368876017672676,0.15476146837760876
t_hybrid,T-Hybrid,1,9,600,True,True,timeout,False,89.98999999996478,4.9127816415058,5.5579205796777025,0.16804517375608752,0.832,6.206708102204452,48.757905251754494,0.8406636388929078,0.1548388987684697
t_hybrid,T-Hybrid,1,9,601,True,True,timeout,False,89.98999999996478,4.9127816415058,5.593439364886407,0.16693687501725274,0.838,6.14657859857269,48.749455895991765,0.8572334307691312,0.15475752512491106
t_hybrid,T-Hybrid,1,9,602,True,True,timeout,False,89.98999999996478,4.9127816415058,5.366978249981729,0.16873481764787535,0.8318888888888889,6.348282696313585,48.73318305323426,0.8475119254423267,0.15533475100924324
t_hybrid,T-Hybrid,1,9,603,True,True,timeout,False,89.98999999996478,4.9127816415058,5.330601306700491,0.16818268934260872,0.8314444444444444,6.121554646978274,48.698512368284455,0.8511989777266579,0.15478481400577157
t_hybrid,T-Hybrid,1,9,604,True,True,timeout,False,89.98999999996478,4.9127816415058,5.480823153814935,0.1684919729707226,0.8337777777777777,6.3011535338248565,48.76782263958558,0.8381068085626822,0.155243078173899
t_hybrid,T-Hybrid,2,0,600,True,True,timeout,False,89.98999999996478,7.343455778088607,13.891074002126123,0.2574212336987063,0.5667777777777778,4.3115350622873905,29.345232012232366,0.7820910509072482,0.11636072670984185
t_hybrid,T-Hybrid,2,0,601,True,True,timeout,False,89.98999999996478,7.343455778088607,6.0952443379257435,0.23682835650911616,0.818,3.7241115651845567,31.146253361185835,0.716454178298791,0.1451187856237775
t_hybrid,T-Hybrid,2,0,602,True,True,timeout,False,89.98999999996478,7.343455778088607,7.264327438306845,0.23268228813475889,0.768,3.727891476989715,32.662525553432054,0.7075970005863736,0.14498446682868202
t_hybrid,T-Hybrid,2,0,603,True,True,timeout,False,89.98999999996478,7.343455778088607,21.83766237981618,0.252247769405025,0.2707777777777778,4.373326998832614,10.582834873441762,0.8711565625962968,0.07553637114804294
t_hybrid,T-Hybrid,2,0,604,True,True,success,True,31.54999999999637,7.343455778088607,9.476559871391288,0.2595266192961624,0.1359315589353612,7.626628604482572,10.759873782399378,0.6540048778312176,0.059231940779933705
t_hybrid,T-Hybrid,2,1,600,True,True,success,True,22.419999999996897,7.343455778088607,7.378215981219276,0.2956510708134059,0.0521622826571556,7.521089219377065,10.895934797614508,0.5216818791828434,0.05176966741738822
t_hybrid,T-Hybrid,2,1,601,True,True,timeout,False,89.98999999996478,7.343455778088607,15.478369265019655,0.23491295433150794,0.45355555555555555,5.2998204790628005,10.30360961507223,0.7594614448184719,0.0764012394249245
t_hybrid,T-Hybrid,2,1,602,True,True,timeout,False,89.98999999996478,7.343455778088607,6.952110557565263,0.26080191937822006,0.7644444444444445,5.075897541270557,24.23741367990836,0.7527191032881851,0.10863613875487439
t_hybrid,T-Hybrid,2,1,603,True,True,success,True,33.46999999999872,7.343455778088607,9.959294232591413,0.26913169053361563,0.15591397849462366,10.218153875031106,10.119414951802291,0.6529497320640345,0.0604903739453212
t_hybrid,T-Hybrid,2,1,604,True,True,timeout,False,89.98999999996478,7.343455778088607,10.610913584896457,0.2570343188614551,0.6487777777777778,4.16304610951996,27.556925477066823,0.7228315332699891,0.12157921748153333
t_hybrid,T-Hybrid,2,2,600,True,True,timeout,False,89.98999999996478,7.343455778088607,7.896500833507086,0.22363214936993725,0.608,4.324201153653066,23.487141709911132,0.6808561113551469,0.14092972162031078
t_hybrid,T-Hybrid,2,2,601,True,True,timeout,False,89.98999999996478,7.343455778088607,9.609528783322142,0.24700576769110505,0.6887777777777778,4.653952291599746,29.413521740757794,0.7306719868492056,0.1274478738945507
t_hybrid,T-Hybrid,2,2,602,True,True,timeout,False,89.98999999996478,7.343455778088607,7.161184278758722,0.2412943872338419,0.7887777777777778,4.898096372806817,8.773872590249063,0.5919383277110941,0.07641442137962619
t_hybrid,T-Hybrid,2,2,603,True,True,timeout,False,89.98999999996478,7.343455778088607,9.692095605156698,0.24997011179074002,0.6907777777777778,7.578025199638108,9.391958449703726,0.7018657753737781,0.10302776327738293
t_hybrid,T-Hybrid,2,2,604,True,True,timeout,False,89.98999999996478,7.343455778088607,6.152581797790194,0.2688310968392851,0.7941111111111111,3.671392328072978,27.595309522064046,0.6183564400292579,0.1370881105794151
t_hybrid,T-Hybrid,2,3,600,True,True,timeout,False,89.98999999996478,7.343455778088607,6.810714410675324,0.25463478383024385,0.8053333333333333,3.9583208407750456,29.200179295051353,0.6549428389998004,0.14040428642827707
t_hybrid,T-Hybrid,2,3,601,True,True,timeout,False,89.98999999996478,7.343455778088607,10.982912640557243,0.24487817633079612,0.6214444444444445,3.9684216767490366,32.64326609598266,0.764013247306324,0.130773494127265
t_hybrid,T-Hybrid,2,3,602,True,True,timeout,False,89.98999999996478,7.343455778088607,14.336366360799088,0.25968501088176166,0.48155555555555557,4.8590531113716,19.688710797711536,0.8118903118254764,0.09011323365472809
t_hybrid,T-Hybrid,2,3,603,True,True,timeout,False,89.98999999996478,7.343455778088607,20.54243630668388,0.2519914940523984,0.29055555555555557,4.527075909813308,11.3857648176373,0.8841269200128622,0.07024976844394347
t_hybrid,T-Hybrid,2,3,604,True,True,success,True,73.95000000000216,7.343455778088607,13.566893786233866,0.23173915524436295,0.11425094645754462,7.959059880441792,16.678335484325437,0.6875424068716771,0.05915890276099557
t_hybrid,T-Hybrid,2,4,600,True,True,timeout,False,89.98999999996478,7.343455778088607,22.652093871552776,0.2348653401910923,0.19144444444444444,5.668697125064217,10.552512579563164,0.9022822720957989,0.07364117737241532
t_hybrid,T-Hybrid,2,4,601,True,True,timeout,False,89.98999999996478,7.343455778088607,12.264097683269576,0.2073581005281242,0.5182222222222223,5.420749347276856,23.39185518711104,0.7449181664980165,0.1243437539212994
t_hybrid,T-Hybrid,2,4,602,True,True,timeout,False,89.98999999996478,7.343455778088607,7.083318641179292,0.2691817357385677,0.7918888888888889,4.2654445819363085,15.86024518736009,0.7603463540441159,0.09065698105298893
t_hybrid,T-Hybrid,2,4,603,True,True,timeout,False,89.98999999996478,7.343455778088607,16.870070475179986,0.24552300048661668,0.38355555555555554,5.580318910677958,10.908942014213602,0.8116266367675643,0.07545692037516409
t_hybrid,T-Hybrid,2,4,604,True,True,timeout,False,89.98999999996478,7.343455778088607,23.568876539880897,0.24577841899389585,0.17422222222222222,4.781366510286055,10.475880195628665,0.9097517939240999,0.07415313190051855
t_hybrid,T-Hybrid,2,5,600,True,True,timeout,False,89.98999999996478,7.343455778088607,21.782152555923727,0.23949611855756536,0.19333333333333333,4.26417955460857,10.73708918179708,0.9006893844542481,0.07471402327062412
t_hybrid,T-Hybrid,2,5,601,True,True,timeout,False,89.98999999996478,7.343455778088607,11.300574379568149,0.22342038332016367,0.5705555555555556,5.263930196610675,23.425050205908676,0.7167465984513157,0.12232218855179372
t_hybrid,T-Hybrid,2,5,602,True,True,success,True,43.99000000001158,7.343455778088607,11.853340072303522,0.22283990132669584,0.15227272727272728,7.417145885943935,12.920771543831425,0.725687519944629,0.06476880001355718
t_hybrid,T-Hybrid,2,5,603,True,True,timeout,False,89.98999999996478,7.343455778088607,9.273267059486344,0.24243827298798815,0.7105555555555556,4.389322683582692,33.51583621973006,0.7761563047318545,0.1265695793937166
t_hybrid,T-Hybrid,2,5,604,True,True,timeout,False,89.98999999996478,7.343455778088607,9.785328867212932,0.2409943476619072,0.699,4.19433472768418,33.95441948740816,0.79764934683874,0.1317263126534565
t_hybrid,T-Hybrid,2,6,600,True,True,timeout,False,89.98999999996478,7.343455778088607,6.8980671637673225,0.2456891874845354,0.7912222222222223,4.195581998543125,33.770773152004864,0.7759905558731393,0.1397135631230936
t_hybrid,T-Hybrid,2,6,601,True,True,success,True,51.58000000002085,7.343455778088607,10.899574919137386,0.26963470599150763,0.14053111068036442,10.19107320318589,15.917023508457996,0.6537712909570582,0.05713200812194046
t_hybrid,T-Hybrid,2,6,602,True,True,success,True,22.929999999996614,7.343455778088607,7.838698291517148,0.30031309248379834,0.08892763731473409,8.613607390763816,11.851201942420758,0.5652430511587306,0.07546960981222232
t_hybrid,T-Hybrid,2,6,603,True,True,success,True,46.60000000001477,7.343455778088607,12.868239871105267,0.2531417242728934,0.134091396695988,7.632842482001219,11.050025995089646,0.7516421059231488,0.06863661876699999
t_hybrid,T-Hybrid,2,6,604,True,True,timeout,False,89.98999999996478,7.343455778088607,18.02609145283919,0.23809912555404,0.419,4.365241060742984,31.153865252728114,0.8592469068365379,0.10588547791258594
t_hybrid,T-Hybrid,2,7,600,True,True,success,True,81.64999999998422,7.343455778088607,18.898483024801912,0.2577639035200503,0.2106294391378888,7.643156458017284,11.002615582531963,0.807289399794982,0.07043438916552001
t_hybrid,T-Hybrid,2,7,601,True,True,timeout,False,89.98999999996478,7.343455778088607,7.787676145524466,0.2609817968051481,0.754,4.93770898354427,17.7070440249783,0.7246634219589351,0.11255969602643072
t_hybrid,T-Hybrid,2,7,602,True,True,timeout,False,89.98999999996478,7.343455778088607,6.084169742514022,0.2511487891908383,0.8111111111111111,4.2219234989867465,30.94040483303356,0.6977628002308598,0.14388894302415287
t_hybrid,T-Hybrid,2,7,603,True,True,timeout,False,89.98999999996478,7.343455778088607,25.90125140015471,0.24533237407301345,0.1648888888888889,4.27448267519124,10.55782221654905,0.9317536182942577,0.0744704181439954
t_hybrid,T-Hybrid,2,7,604,True,True,timeout,False,89.98999999996478,7.343455778088607,16.201983042779805,0.2496041777804583,0.45855555555555555,4.687238422497628,11.267527782303237,0.82552234852293,0.0658517580210911
t_hybrid,T-Hybrid,2,8,600,True,True,timeout,False,89.98999999996478,7.343455778088607,9.725516462187175,0.24332859090894043,0.6834444444444444,4.934787095092876,9.73133294235646,0.6587212800859281,0.10031253956075445
t_hybrid,T-Hybrid,2,8,601,True,True,timeout,False,89.98999999996478,7.343455778088607,16.571397757593182,0.19754443054725346,0.411,4.755764071739871,23.371664905957473,0.8095281796607374,0.11097341838181833
t_hybrid,T-Hybrid,2,8,602,True,True,timeout,False,89.98999999996478,7.343455778088607,16.5594041327767,0.23214817218964723,0.409,8.20944377235669,11.240513425091857,0.7655958862530802,0.07620034429054966
t_hybrid,T-Hybrid,2,8,603,True,True,timeout,False,89.98999999996478,7.343455778088607,20.36225051919469,0.25394055555935413,0.3204444444444444,4.6482051326021265,25.133894126256465,0.8675495690520829,0.08773415658785542
t_hybrid,T-Hybrid,2,8,604,True,True,timeout,False,89.98999999996478,7.343455778088607,21.613334509566997,0.24253166444797591,0.25377777777777777,4.367796498303615,10.6837049362067,0.8683471050041655,0.07560802289036155
t_hybrid,T-Hybrid,2,9,600,True,True,timeout,False,89.98999999996478,7.343455778088607,9.43881389821782,0.25630590334401815,0.7193333333333334,3.84755109280045,28.69362137739457,0.7112643793587737,0.12632941079891996
t_hybrid,T-Hybrid,2,9,601,True,True,success,True,37.770000000003975,7.343455778088607,9.70947300313728,0.27835431107202335,0.14425622022233986,7.465240476931914,11.43459638004403,0.678557556182205,0.06254219001152572
t_hybrid,T-Hybrid,2,9,602,True,True,timeout,False,89.98999999996478,7.343455778088607,8.251596299533887,0.2529440540774357,0.7575555555555555,3.953641132680002,31.480975340678498,0.8043974014673334,0.12967329109553746
t_hybrid,T-Hybrid,2,9,603,True,True,timeout,False,89.98999999996478,7.343455778088607,7.704821114725454,0.24271023740043052,0.7277777777777777,4.105775079279271,29.850187959610363,0.7005825308085659,0.13480433454672094
t_hybrid,T-Hybrid,2,9,604,True,True,success,True,36.16000000000201,7.343455778088607,9.605984212926554,0.2975773667537486,0.2784075200442356,9.575621654800921,10.302679234997042,0.6570892096451395,0.05755803040847275
t_hybrid,T-Hybrid,3,0,600,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,0,601,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,0,602,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,0,603,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,0,604,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,1,600,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,1,601,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,1,602,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,1,603,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,1,604,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,2,600,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,2,601,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,2,602,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,2,603,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,2,604,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,3,600,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,3,601,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,3,602,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,3,603,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,3,604,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,4,600,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,4,601,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,4,602,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,4,603,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,4,604,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,5,600,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,5,601,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,5,602,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,5,603,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,5,604,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,6,600,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,6,601,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,6,602,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,6,603,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,6,604,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,7,600,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,7,601,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,7,602,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,7,603,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,7,604,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,8,600,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,8,601,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,8,602,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,8,603,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,8,604,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,9,600,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,9,601,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,9,602,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,9,603,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,3,9,604,False,False,abstain,False,,,,,,,,,
t_hybrid,T-Hybrid,4,0,600,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.590525748366555,0.32551337873932107,0.004,14.425388615301843,34.98424213869987,0.8358467050887547,0.14075224953505333
t_hybrid,T-Hybrid,4,0,601,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.6925388919823017,0.30492359866477203,0.09122222222222222,12.050644428883217,39.40208723644304,0.7764471444711802,0.1582964177602962
t_hybrid,T-Hybrid,4,0,602,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.164478905848336,0.33758280692580733,0.003111111111111111,9.300883053145455,32.03251563594003,0.839161487912309,0.13883018788017487
t_hybrid,T-Hybrid,4,0,603,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.618429601079249,0.3084902377484876,0.005555555555555556,12.054596215426823,31.24688513598761,0.8507852557786246,0.13566796137813816
t_hybrid,T-Hybrid,4,0,604,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.5378232520391113,0.31022916530053846,0.02277777777777778,13.523579287300164,42.73474748211914,0.5387307968235833,0.2208220784689602
t_hybrid,T-Hybrid,4,1,600,True,True,timeout,False,89.98999999996478,2.4156552664394613,7.161363969345611,0.28980773759511025,0.009777777777777778,12.304492111782636,34.79800118342628,0.8528537104133813,0.14968222155627012
t_hybrid,T-Hybrid,4,1,601,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.6724646260982974,0.3079275711721794,0.07344444444444445,10.071049087076638,32.07437990071007,0.7955840911376578,0.14803962279585267
t_hybrid,T-Hybrid,4,1,602,True,True,timeout,False,89.98999999996478,2.4156552664394613,2.052768942349808,0.32542395467544605,0.01988888888888889,14.041533417361919,21.327134630807812,0.6106818670357669,0.17321847056419892
t_hybrid,T-Hybrid,4,1,603,True,True,timeout,False,89.98999999996478,2.4156552664394613,5.398138398336199,0.3063150390533298,0.0057777777777777775,16.558260159507007,31.883524674974957,0.8254640143841887,0.14615034915377664
t_hybrid,T-Hybrid,4,1,604,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.40911258335186,0.303296357571079,0.0028888888888888888,11.93691938131791,31.25115280396567,0.8489298307015473,0.13546098596332437
t_hybrid,T-Hybrid,4,2,600,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.3788477423854895,0.30885903816999183,0.004555555555555556,7.5362039316228095,37.26541841217552,0.8372184773262795,0.14392616640710248
t_hybrid,T-Hybrid,4,2,601,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.3001667559434713,0.2863302244919067,0.003,13.529193941912027,31.524506323367067,0.794173328465753,0.14014091200504755
t_hybrid,T-Hybrid,4,2,602,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.172176647649766,0.34039547928779035,0.012444444444444444,12.622776051687422,34.315560127836584,0.8326010301649205,0.14537899195486312
t_hybrid,T-Hybrid,4,2,603,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.0167350133151505,0.29483490627473974,0.051222222222222225,8.177789939328866,32.2160578983585,0.8358937949106631,0.14456770485893855
t_hybrid,T-Hybrid,4,2,604,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.5656198248725532,0.3061141100354462,0.026,13.93113499592105,31.210747443160585,0.797298339357574,0.14393979049143946
t_hybrid,T-Hybrid,4,3,600,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.1364073507055537,0.31475621461527636,0.01877777777777778,11.628884982163667,32.737013569540345,0.800026686723039,0.1453256169083927
t_hybrid,T-Hybrid,4,3,601,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.067836907025333,0.3034608351735738,0.011111111111111112,12.458040925012309,31.670658723926326,0.8112701854937209,0.1446911900040809
t_hybrid,T-Hybrid,4,3,602,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.7012280428086806,0.339581531277628,0.005111111111111111,11.766780301393574,31.206162067589187,0.828207438628586,0.1322059562043573
t_hybrid,T-Hybrid,4,3,603,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.671603065411533,0.2879602715179581,0.10155555555555555,8.325266109812596,37.23936549789492,0.7635595224027736,0.15752744556951698
t_hybrid,T-Hybrid,4,3,604,True,True,timeout,False,89.98999999996478,2.4156552664394613,9.25367390793954,0.30058216417810346,0.08033333333333334,18.38471346946624,42.0485035922719,0.8131052413190277,0.156760138418869
t_hybrid,T-Hybrid,4,4,600,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.341608298303716,0.2930252186812682,0.025777777777777778,12.137918424987713,31.202478781989225,0.8181178015717404,0.14414948358797128
t_hybrid,T-Hybrid,4,4,601,True,True,timeout,False,89.98999999996478,2.4156552664394613,5.16050104268013,0.27184130857304645,0.010333333333333333,16.132475933117746,32.788788538182324,0.7777555243409585,0.14575543247468056
t_hybrid,T-Hybrid,4,4,602,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.797516060497035,0.3164749379957401,0.007222222222222222,14.779561579181173,32.33785999122987,0.8412788452016813,0.1361570902191878
t_hybrid,T-Hybrid,4,4,603,True,True,timeout,False,89.98999999996478,2.4156552664394613,6.404620245803845,0.3151788067832245,0.08344444444444445,9.278540250146952,38.97854765196914,0.8047961532818062,0.16222110138043236
t_hybrid,T-Hybrid,4,4,604,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.537456890624231,0.3109912394077936,0.00022222222222222223,13.365087281813944,31.177116825260818,0.8126905658499756,0.1417749747527483
t_hybrid,T-Hybrid,4,5,600,True,False,preflight_invalid,False,,,,,,,,,
t_hybrid,T-Hybrid,4,5,601,True,True,timeout,False,89.98999999996478,2.4156552664394613,2.9933786633995787,0.3321184096472666,0.09722222222222222,8.916605538468193,31.191466090564216,0.7880058453777445,0.1485028815795335
t_hybrid,T-Hybrid,4,5,602,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.691403792835175,0.3111891222128814,0.0015555555555555555,12.506250217958923,32.46916825868317,0.8317045412696152,0.13452898788557285
t_hybrid,T-Hybrid,4,5,603,True,True,timeout,False,89.98999999996478,2.4156552664394613,9.023155507759455,0.3106964799145695,0.033666666666666664,18.410118262348405,40.962635430353686,0.7876733493248913,0.1611334439196319
t_hybrid,T-Hybrid,4,5,604,True,False,preflight_invalid,False,,,,,,,,,
t_hybrid,T-Hybrid,4,6,600,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.358839607899017,0.30154084951787685,0.077,9.403580342156616,32.63386193612455,0.7963982315021925,0.1498779435914716
t_hybrid,T-Hybrid,4,6,601,True,True,timeout,False,89.98999999996478,2.4156552664394613,5.0029138533677955,0.3092041116886859,0.013888888888888888,7.573573827355301,32.51464950055309,0.8530083664336016,0.14633256076719087
t_hybrid,T-Hybrid,4,6,602,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.8534836607195504,0.3099389247777852,0.16144444444444445,11.952240215377211,31.20274514026885,0.7853202076863062,0.1511963829579173
t_hybrid,T-Hybrid,4,6,603,True,True,timeout,False,89.98999999996478,2.4156552664394613,8.097750555583527,0.31311664328653843,0.11555555555555555,18.526451575725925,41.35128675831764,0.8018333027844825,0.15804665879150756
t_hybrid,T-Hybrid,4,6,604,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.1004922126303107,0.3388022195903101,0.051222222222222225,12.858046792684162,32.32761057328587,0.7785103293302157,0.15498738084541314
t_hybrid,T-Hybrid,4,7,600,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.6073910222344026,0.31096422455821937,0.0034444444444444444,7.813947625153276,31.425822187564904,0.8491591994744363,0.1358808543428001
t_hybrid,T-Hybrid,4,7,601,True,True,timeout,False,89.98999999996478,2.4156552664394613,2.2525711837715163,0.30709784353759517,0.0035555555555555557,16.66114165090163,27.03686424625324,0.6335449409748515,0.16074191447881384
t_hybrid,T-Hybrid,4,7,602,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.853543162628315,0.31731761638344824,0.028333333333333332,12.855758790036726,39.70737156982974,0.780986593867799,0.1689194570277268
t_hybrid,T-Hybrid,4,7,603,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.936496195087763,0.310885376024418,0.006333333333333333,16.600677949383968,31.830024124023755,0.8204468416069767,0.1364805325407706
t_hybrid,T-Hybrid,4,7,604,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.181000527758776,0.2899261284941822,0.07366666666666667,12.678222562525793,31.48903012437721,0.7911649812028809,0.15621475434540869
t_hybrid,T-Hybrid,4,8,600,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.6427675034738565,0.304430632764481,0.024555555555555556,12.108347581162313,31.66582319145349,0.8233675752564198,0.13879344713008027
t_hybrid,T-Hybrid,4,8,601,True,True,timeout,False,89.98999999996478,2.4156552664394613,5.84730559129878,0.2982519260684964,0.0057777777777777775,13.781407699107108,35.37319417703266,0.8361507923440998,0.15031269351785148
t_hybrid,T-Hybrid,4,8,602,True,True,timeout,False,89.98999999996478,2.4156552664394613,5.364032662332732,0.27939130740368967,0.0057777777777777775,13.595554233772935,40.88338938964604,0.7511185703955743,0.1626054288085363
t_hybrid,T-Hybrid,4,8,603,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.965345829928177,0.29649391482832865,0.0014444444444444444,12.503635042717848,31.366008026420836,0.8357383376770942,0.14221030166249338
t_hybrid,T-Hybrid,4,8,604,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.55053083861489,0.3374801677061743,0.1348888888888889,9.019602442415447,32.733933106081274,0.8054849995934614,0.14576887164891153
t_hybrid,T-Hybrid,4,9,600,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.310173726101946,0.3140992643231144,0.003,12.733197471234403,39.83062215016182,0.8048832747058727,0.15250253273979877
t_hybrid,T-Hybrid,4,9,601,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.16650346890595,0.3113596371133158,0.029444444444444443,11.529340414929461,31.271509095099194,0.8424884101221971,0.13873003719101834
t_hybrid,T-Hybrid,4,9,602,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.1779569519251,0.3053775821295598,0.020444444444444446,15.857616638319485,31.255496090084748,0.8322289850277009,0.14058415662690274
t_hybrid,T-Hybrid,4,9,603,True,True,timeout,False,89.98999999996478,2.4156552664394613,3.077571095184298,0.33630268443418865,0.021555555555555557,11.798238790651022,31.37883686395924,0.803516214447959,0.1402519757262446
t_hybrid,T-Hybrid,4,9,604,True,True,timeout,False,89.98999999996478,2.4156552664394613,4.893067445106083,0.32339373252604264,0.06333333333333334,14.499830319769087,35.38594626810412,0.8264033347498468,0.15734044857371762
art_2021,ART (IROS 2021),1,0,600,True,True,timeout,False,89.98999999996478,4.696351731857524,2.0150310857533764,0.16750378377367703,0.4872222222222222,1.6630632246292265,49.68230780501778,0.738553431963332,0.1453569353644174
art_2021,ART (IROS 2021),1,0,601,True,True,timeout,False,89.98999999996478,4.696351731857524,3.518899567986878,0.1685435637476176,0.7705555555555555,10.846052971577356,50.0120900880541,0.796043202871684,0.3171946510357866
art_2021,ART (IROS 2021),1,0,602,True,True,timeout,False,89.98999999996478,4.696351731857524,5.128263976348432,0.16905244832660205,0.7798888888888889,11.01687822512757,51.51656372441141,0.8212195062034494,0.2828126616079738
art_2021,ART (IROS 2021),1,0,603,True,True,timeout,False,89.98999999996478,4.696351731857524,3.338849252138015,0.16618138429819462,0.7403333333333333,11.394290440388783,50.11737255173765,0.8039788655295803,0.313794147784088
art_2021,ART (IROS 2021),1,0,604,True,True,timeout,False,89.98999999996478,4.696351731857524,4.045311879479461,0.1686914438492989,0.7606666666666667,10.813741855120224,51.051753962310194,0.7977338357081608,0.30656975160660516
art_2021,ART (IROS 2021),1,1,600,True,True,timeout,False,89.98999999996478,4.677503468875774,8.76651022582051,0.16774103009400465,0.6864444444444444,17.195004099033866,48.500398883030826,0.8798861221859847,0.18634036991583272
art_2021,ART (IROS 2021),1,1,601,True,True,timeout,False,89.98999999996478,4.677503468875774,4.486909560393487,0.16717906867184662,0.7645555555555555,11.563812018323908,51.13995415588687,0.7958890736778615,0.2991126508626272
art_2021,ART (IROS 2021),1,1,602,True,True,timeout,False,89.98999999996478,4.677503468875774,8.14119254386929,0.16781647411994827,0.575,11.478391784985133,51.09342393548405,0.7376909005958101,0.14950635338811985
art_2021,ART (IROS 2021),1,1,603,True,True,timeout,False,89.98999999996478,4.677503468875774,3.9781106782012534,0.1677411132469283,0.6927777777777778,8.306304885946401,48.76470467147832,0.7485671361505372,0.3526823796794757
art_2021,ART (IROS 2021),1,1,604,True,True,timeout,False,89.98999999996478,4.677503468875774,3.5802472195592565,0.16911851620464868,0.7601111111111111,10.611779271907753,48.9392640984734,0.7731140116208234,0.31341657916214055
art_2021,ART (IROS 2021),1,2,600,True,True,timeout,False,89.98999999996478,4.701913966123845,5.713011307024347,0.16781990171915195,0.6354444444444445,9.175397054273951,51.37049617609248,0.8636988454848672,0.27028991245440714
art_2021,ART (IROS 2021),1,2,601,True,True,timeout,False,89.98999999996478,4.701913966123845,6.327420786451901,0.16683938345509153,0.6984444444444444,2.9751031424691012,51.483526817654756,0.9344072592060547,0.15464702174241865
art_2021,ART (IROS 2021),1,2,602,True,True,timeout,False,89.98999999996478,4.701913966123845,6.592928404221875,0.16415090917460906,0.7112222222222222,10.520014954441558,51.90763093407341,0.8749537740102792,0.2681525156204318
art_2021,ART (IROS 2021),1,2,603,True,True,timeout,False,89.98999999996478,4.701913966123845,6.829433281341975,0.16832958785764307,0.7013333333333334,2.9941568674077343,51.63293995191182,0.9485742372692361,0.1551405271012503
art_2021,ART (IROS 2021),1,2,604,True,True,timeout,False,89.98999999996478,4.701913966123845,5.428904172099386,0.16800788256424404,0.5798888888888889,9.294632292485836,51.179297798879226,0.8721124195765443,0.2978153102097559
art_2021,ART (IROS 2021),1,3,600,True,True,timeout,False,89.98999999996478,4.766405950869764,1.6932344037274387,0.16875025276938904,0.6433333333333333,6.8717697371930075,32.03685068130272,0.5655066492606883,0.11830947444540926
art_2021,ART (IROS 2021),1,3,601,True,True,timeout,False,89.98999999996478,4.766405950869764,1.6080495026131836,0.1679944106433915,0.6051111111111112,6.956229055424663,28.83534550097117,0.5899260832792708,0.12414825146011285
art_2021,ART (IROS 2021),1,3,602,True,True,timeout,False,89.98999999996478,4.766405950869764,15.541198561053008,0.1677465392184868,0.31444444444444447,14.038965765121073,43.86665269036488,0.9176387341827915,0.19125414127281606
art_2021,ART (IROS 2021),1,3,603,True,True,timeout,False,89.98999999996478,4.766405950869764,8.164285665356145,0.15200278049101057,0.3638888888888889,15.455798662797456,40.32013321073294,0.7460690872675791,0.13852876168376485
art_2021,ART (IROS 2021),1,3,604,True,True,timeout,False,89.98999999996478,4.766405950869764,9.204360680306204,0.1681265354979934,0.464,15.702108211239935,43.308276531306184,0.8219318776112908,0.2036861255989271
art_2021,ART (IROS 2021),1,4,600,True,True,timeout,False,89.98999999996478,4.668403610622226,5.463671386213036,0.16658776833179667,0.7297777777777777,2.2898792592071215,50.69838066009112,0.955101222022196,0.12422814030579271
art_2021,ART (IROS 2021),1,4,601,True,True,timeout,False,89.98999999996478,4.668403610622226,6.3275714935891525,0.16787759623713938,0.7111111111111111,3.332489194733835,51.53113491962716,0.889459182664336,0.1644812034010498
art_2021,ART (IROS 2021),1,4,602,True,True,timeout,False,89.98999999996478,4.668403610622226,6.934870196499278,0.16818382825807732,0.577,10.682542108425631,51.73658599722613,0.8724424693303738,0.26155210834921483
art_2021,ART (IROS 2021),1,4,603,True,True,timeout,False,89.98999999996478,4.668403610622226,7.959985558980034,0.154152132133354,0.6023333333333334,12.744782251362953,51.844647284880686,0.8103823655735825,0.15304961731442487
art_2021,ART (IROS 2021),1,4,604,True,True,timeout,False,89.98999999996478,4.668403610622226,6.348579885951903,0.16884060836311598,0.7186666666666667,3.4366847120640758,51.78539055229732,0.9436718159356787,0.12838435666855935
art_2021,ART (IROS 2021),1,5,600,True,True,timeout,False,89.98999999996478,4.733332141386429,2.329254617720014,0.16852546379469668,0.8503333333333334,2.50489242900696,51.51812765412338,0.9753464631143725,0.1674814843509249
art_2021,ART (IROS 2021),1,5,601,True,True,timeout,False,89.98999999996478,4.733332141386429,3.882440641104126,0.16743679624805563,0.7818888888888889,1.382624448337523,49.487108390493994,0.908474019835397,0.14661224251289343
art_2021,ART (IROS 2021),1,5,602,True,True,timeout,False,89.98999999996478,4.733332141386429,3.528014505189436,0.1662052515704482,0.7931111111111111,1.4465663113972616,49.232974992130174,0.9073240899171978,0.1479225432038777
art_2021,ART (IROS 2021),1,5,603,True,True,timeout,False,89.98999999996478,4.733332141386429,3.6489887370597227,0.1693866122826273,0.7893333333333333,1.2155111865333756,49.36917922700852,0.9035605722426963,0.1471712481438957
art_2021,ART (IROS 2021),1,5,604,True,True,timeout,False,89.98999999996478,4.733332141386429,4.226506080777783,0.16677766024507135,0.45022222222222225,11.283495368468763,49.902545558435165,0.8964576626464626,0.22442429487997026
art_2021,ART (IROS 2021),1,6,600,True,True,timeout,False,89.98999999996478,4.66962018549647,6.037653123425734,0.1675782910610123,0.8021111111111111,6.971463187199935,52.334132098151656,0.8449905846858884,0.2595750262228934
art_2021,ART (IROS 2021),1,6,601,True,True,timeout,False,89.98999999996478,4.66962018549647,6.001149334587797,0.16816549534981728,0.5931111111111111,9.221093370533744,50.463005624123255,0.8506701524581063,0.29019410867543866
art_2021,ART (IROS 2021),1,6,602,True,True,timeout,False,89.98999999996478,4.66962018549647,5.519455340419963,0.1669373580541922,0.7862222222222223,4.4400812177467435,52.71848696667254,0.7559371363429989,0.16472212333223063
art_2021,ART (IROS 2021),1,6,603,True,True,timeout,False,89.98999999996478,4.66962018549647,4.635575948285182,0.16832030260800734,0.6848888888888889,10.046970166229633,49.33722439978865,0.8544739321556438,0.2772197522800566
art_2021,ART (IROS 2021),1,6,604,True,True,timeout,False,89.98999999996478,4.66962018549647,7.321023616851896,0.16831987167242735,0.8152222222222222,6.994878909928328,50.79438958607592,0.8590495185025362,0.3143435116751189
art_2021,ART (IROS 2021),1,7,600,True,True,timeout,False,89.98999999996478,4.798708599096644,3.9830634045643114,0.1679812080889388,0.7983333333333333,12.603244761484161,51.80822316674445,0.8745912702290375,0.2265672124778062
art_2021,ART (IROS 2021),1,7,601,True,True,timeout,False,89.98999999996478,4.798708599096644,3.49379484816768,0.16845335618946256,0.7943333333333333,1.5200564292486696,49.587271144516166,0.9036264313917752,0.1671349004408933
art_2021,ART (IROS 2021),1,7,602,True,True,timeout,False,89.98999999996478,4.798708599096644,2.7302256030037526,0.16951940179133806,0.5667777777777778,1.165644145243031,47.52274501211281,0.8603255071752103,0.15427300273658154
art_2021,ART (IROS 2021),1,7,603,True,True,timeout,False,89.98999999996478,4.798708599096644,3.770972001039556,0.16784608917685917,0.7512222222222222,1.4378476441747963,49.98946963297459,0.8922857628572554,0.1655251785242274
art_2021,ART (IROS 2021),1,7,604,True,True,timeout,False,89.98999999996478,4.798708599096644,4.885764621145275,0.1686024239163959,0.7437777777777778,3.0752284312668645,51.36785253805125,0.8897645261820214,0.17183648906471174
art_2021,ART (IROS 2021),1,8,600,True,True,timeout,False,89.98999999996478,4.70505806245751,3.5218285037659287,0.168383721734937,0.6382222222222222,12.029528030605407,50.9782212691623,0.851607197784112,0.18399574619132475
art_2021,ART (IROS 2021),1,8,601,True,True,timeout,False,89.98999999996478,4.70505806245751,4.070654360123487,0.16789141859736534,0.7622222222222222,1.2013042733485362,49.165853379204734,0.9180491552073398,0.16543989297426703
art_2021,ART (IROS 2021),1,8,602,True,True,timeout,False,89.98999999996478,4.70505806245751,3.6860577874916025,0.16758275720742666,0.8123333333333334,2.247230852218538,51.25631374152761,0.9482730023049473,0.17590335263883286
art_2021,ART (IROS 2021),1,8,603,True,True,timeout,False,89.98999999996478,4.70505806245751,4.032671690394171,0.16839754611960978,0.7891111111111111,0.955207412678282,49.06258201982291,0.9176579146762991,0.16734838888192063
art_2021,ART (IROS 2021),1,8,604,True,True,timeout,False,89.98999999996478,4.70505806245751,3.74351354167741,0.16881467754707846,0.7867777777777778,0.959345029115726,48.84188990861636,0.9113367106379464,0.16715074885164707
art_2021,ART (IROS 2021),1,9,600,True,True,timeout,False,89.98999999996478,4.723446433727295,7.077255145298572,0.16892010913603717,0.6778888888888889,10.559537760963208,52.049206989228274,0.8730151362704376,0.22477141413227497
art_2021,ART (IROS 2021),1,9,601,True,True,timeout,False,89.98999999996478,4.723446433727295,2.3705293444420628,0.1679375316594537,0.5704444444444444,1.4348724837827131,47.906890714388496,0.8526419523067604,0.13843941268623414
art_2021,ART (IROS 2021),1,9,602,True,True,timeout,False,89.98999999996478,4.723446433727295,4.717152612998919,0.16800834123117903,0.6744444444444444,12.957852983200958,51.840783814061645,0.8191916456125867,0.24160200863886838
art_2021,ART (IROS 2021),1,9,603,True,True,timeout,False,89.98999999996478,4.723446433727295,6.604762702692584,0.16777731349192193,0.6658888888888889,9.498227083735745,51.80531476067118,0.918149695725671,0.24459052379949267
art_2021,ART (IROS 2021),1,9,604,True,True,timeout,False,89.98999999996478,4.723446433727295,5.5504417433897375,0.16842759204862923,0.7268888888888889,4.514855925831859,51.70644673789904,0.896741068063712,0.1727787957073469
art_2021,ART (IROS 2021),2,0,600,True,True,timeout,False,89.98999999996478,4.78681474305332,4.334448630372249,0.2623559155552068,0.0038888888888888888,2.0789881207519305,51.01188061470692,0.6914672561095242,0.2365670134653493
art_2021,ART (IROS 2021),2,0,601,True,True,timeout,False,89.98999999996478,4.78681474305332,4.395558957715517,0.26697478382767037,0.0036666666666666666,1.9142277139502473,51.32251761741176,0.6925536752241318,0.23488404648420116
art_2021,ART (IROS 2021),2,0,602,True,True,timeout,False,89.98999999996478,4.78681474305332,8.410583639144162,0.26984634139292313,0.066,7.283702520028961,51.23604092596941,0.7433570378823967,0.22972630931060317
art_2021,ART (IROS 2021),2,0,603,True,True,timeout,False,89.98999999996478,4.78681474305332,5.032202024620103,0.2669191122042629,0.004222222222222222,2.175392851780625,51.516681358418175,0.6962660013839722,0.25139616796707187
art_2021,ART (IROS 2021),2,0,604,True,True,timeout,False,89.98999999996478,4.78681474305332,6.548103427177118,0.2736450563029497,0.058444444444444445,6.512241424791661,51.25139859639402,0.7197954845880482,0.24064138034469265
art_2021,ART (IROS 2021),2,1,600,True,True,timeout,False,89.98999999996478,4.88663559451156,11.461903037388035,0.206757287417132,0.18222222222222223,4.835282931884613,52.82106476242013,0.77880767858245,0.2407364639878969
art_2021,ART (IROS 2021),2,1,601,True,True,timeout,False,89.98999999996478,4.88663559451156,14.768477164857181,0.22148250687823706,0.03388888888888889,3.953403725399948,53.358114104720954,0.7872401972372156,0.22559919214406093
art_2021,ART (IROS 2021),2,1,602,True,True,timeout,False,89.98999999996478,4.88663559451156,14.325412592924923,0.25651058689184875,0.016,2.137564432708918,53.12529782355855,0.791715770523463,0.22092132436451659
art_2021,ART (IROS 2021),2,1,603,True,True,timeout,False,89.98999999996478,4.88663559451156,13.02004310656081,0.24616016255160478,0.09455555555555556,4.78674321339018,53.14391369655444,0.7879357027525072,0.23703121520486506
art_2021,ART (IROS 2021),2,1,604,True,True,timeout,False,89.98999999996478,4.88663559451156,13.87270200560953,0.2460058676813464,0.013888888888888888,2.4326743297575972,53.45794291192152,0.7781471845407991,0.2255493171824296
art_2021,ART (IROS 2021),2,2,600,True,True,timeout,False,89.98999999996478,4.677922887592995,8.356180756149806,0.3175621859319464,0.0012222222222222222,5.85056382240657,44.55739295861755,0.7049768697315897,0.12856127827105635
art_2021,ART (IROS 2021),2,2,601,True,True,timeout,False,89.98999999996478,4.677922887592995,14.490294000325903,0.2871350905245115,0.0064444444444444445,7.596852049243421,45.622629489085966,0.7925546838429179,0.13241461485265044
art_2021,ART (IROS 2021),2,2,602,True,True,timeout,False,89.98999999996478,4.677922887592995,3.533588224986553,0.317500266172718,0.08277777777777778,5.7471023006826325,49.78211686190428,0.656346799507795,0.21029249328225502
art_2021,ART (IROS 2021),2,2,603,True,True,timeout,False,89.98999999996478,4.677922887592995,6.692777030704865,0.30857695192778334,0.2937777777777778,6.63840048405639,50.12090773927387,0.7100295455970811,0.22002747621523466
art_2021,ART (IROS 2021),2,2,604,True,True,timeout,False,89.98999999996478,4.677922887592995,7.739254961535458,0.3174974648988744,0.38,6.139206360709422,49.30568685635636,0.6977436329407743,0.2038152356926955
art_2021,ART (IROS 2021),2,3,600,True,True,timeout,False,89.98999999996478,4.807963569347576,11.788916529885858,0.29199559093509597,0.019777777777777776,3.3599688797974157,51.202053895125914,0.8961437676950075,0.2473466355434555
art_2021,ART (IROS 2021),2,3,601,True,True,timeout,False,89.98999999996478,4.807963569347576,12.879622641618706,0.23679979819943087,0.03855555555555556,4.45275666297855,50.938239912906994,0.8767165878228833,0.23478157637488972
art_2021,ART (IROS 2021),2,3,602,True,True,timeout,False,89.98999999996478,4.807963569347576,9.690300368230766,0.25667096340807544,0.04466666666666667,6.056936192655792,50.837424749079354,0.8789993348429808,0.22489063100961185
art_2021,ART (IROS 2021),2,3,603,True,True,timeout,False,89.98999999996478,4.807963569347576,10.932066533089907,0.29138687658630935,0.0016666666666666668,2.9676431359143365,51.01021282051579,0.9213724792821937,0.24886534085524817
art_2021,ART (IROS 2021),2,3,604,True,True,timeout,False,89.98999999996478,4.807963569347576,10.952043726892207,0.24239655833204676,0.00022222222222222223,2.7656403089324613,51.05058127970157,0.9249155982422503,0.2496763677185152
art_2021,ART (IROS 2021),2,4,600,True,True,timeout,False,89.98999999996478,4.819250257799346,6.4985487415426455,0.31095091600295777,0.251,6.088709799469432,50.499260537880325,0.6949842679347037,0.2159818279803505
art_2021,ART (IROS 2021),2,4,601,True,True,timeout,False,89.98999999996478,4.819250257799346,7.016980244750035,0.3022664349659263,0.30266666666666664,6.07651873633335,49.958197211276996,0.7135060660059229,0.21628187950056613
art_2021,ART (IROS 2021),2,4,602,True,True,timeout,False,89.98999999996478,4.819250257799346,3.94983114843859,0.31848088619686477,0.035222222222222224,5.146257719584942,49.82882959931615,0.6794403691502988,0.20588017486016705
art_2021,ART (IROS 2021),2,4,603,True,True,timeout,False,89.98999999996478,4.819250257799346,6.4604981606772585,0.25364587990636434,0.11388888888888889,5.984319319031663,50.291067458463516,0.6911567402196168,0.2345294235060775
art_2021,ART (IROS 2021),2,4,604,True,True,timeout,False,89.98999999996478,4.819250257799346,2.854255992685626,0.2652805557609061,0.0012222222222222222,1.6431531662623722,47.82070388344662,0.6667228875605393,0.1927382356272092
art_2021,ART (IROS 2021),2,5,600,True,True,timeout,False,89.98999999996478,4.755764517753752,3.6158301599926506,0.3188301256497773,0.0036666666666666666,1.4766367374384826,50.556109925519884,0.6594109408849677,0.24467284857383187
art_2021,ART (IROS 2021),2,5,601,True,True,timeout,False,89.98999999996478,4.755764517753752,4.438668576418355,0.2619213400991919,0.0025555555555555557,1.849459366324628,50.85782724574372,0.6901409220485167,0.24702472383630986
art_2021,ART (IROS 2021),2,5,602,True,True,timeout,False,89.98999999996478,4.755764517753752,3.620429339831747,0.25994505682821006,0.0013333333333333333,1.3988109024556634,50.68350956530547,0.6658920227070022,0.24394290895585513
art_2021,ART (IROS 2021),2,5,603,True,True,timeout,False,89.98999999996478,4.755764517753752,1.7903751323816706,0.31843172426385813,0.0,0.8911117330894325,40.65597055508071,0.6641743271310205,0.18505409606841913
art_2021,ART (IROS 2021),2,5,604,True,True,timeout,False,89.98999999996478,4.755764517753752,4.352831307331477,0.26892748388104926,0.0016666666666666668,2.081006042108313,50.94725256914717,0.6885004799298351,0.24379522890327593
art_2021,ART (IROS 2021),2,6,600,True,True,timeout,False,89.98999999996478,4.7613965584695315,4.959837453561389,0.2703035818557521,0.15744444444444444,6.025701552680697,49.88085657584984,0.6578128490228939,0.2176138664009187
art_2021,ART (IROS 2021),2,6,601,True,True,timeout,False,89.98999999996478,4.7613965584695315,8.7613622104351,0.31787071250755283,0.18633333333333332,6.399926358208294,50.29356373233632,0.7277042826740188,0.20287108702182963
art_2021,ART (IROS 2021),2,6,602,True,True,timeout,False,89.98999999996478,4.7613965584695315,5.988672839294518,0.2505470130097017,0.16333333333333333,5.8570312955846395,50.68653606071646,0.6832284295210429,0.2238123576151966
art_2021,ART (IROS 2021),2,6,603,True,True,timeout,False,89.98999999996478,4.7613965584695315,6.343246506393206,0.2674917630999181,0.15611111111111112,5.926262296291954,50.33811430803284,0.6793686987818794,0.23039557657606974
art_2021,ART (IROS 2021),2,6,604,True,True,timeout,False,89.98999999996478,4.7613965584695315,5.2719808362356,0.31604893509442833,0.10522222222222222,5.682285063201285,50.39215308471022,0.6792940204166196,0.21154127673497894
art_2021,ART (IROS 2021),2,7,600,True,True,timeout,False,89.98999999996478,4.736866686621178,7.943979685359068,0.2641002114331117,0.011555555555555555,3.5282397358673467,50.65534120922124,0.7284541351639789,0.23317746606659276
art_2021,ART (IROS 2021),2,7,601,True,True,timeout,False,89.98999999996478,4.736866686621178,4.429114385525616,0.31359021754202554,0.10633333333333334,6.4122208451618095,50.91946797997179,0.7014587260099844,0.25865917339367533
art_2021,ART (IROS 2021),2,7,602,True,True,timeout,False,89.98999999996478,4.736866686621178,5.076025911035262,0.286767041723871,0.4653333333333333,6.367380607415886,43.84755251343295,0.6274707731730703,0.2752065001820946
art_2021,ART (IROS 2021),2,7,603,True,True,timeout,False,89.98999999996478,4.736866686621178,6.75261963901927,0.31757742434374703,0.0032222222222222222,4.612442811662697,50.86800223315061,0.7079736890566569,0.24188458495940898
art_2021,ART (IROS 2021),2,7,604,True,True,timeout,False,89.98999999996478,4.736866686621178,3.895618578713368,0.2644095313288519,0.0034444444444444444,2.0705133529756328,50.59578548580215,0.6725859624217456,0.24246513323332508
art_2021,ART (IROS 2021),2,8,600,True,True,timeout,False,89.98999999996478,4.743388997428931,6.764514987959984,0.2495495542219004,0.07977777777777778,6.420739176465249,51.324190660981046,0.7117517867272665,0.24541943552188916
art_2021,ART (IROS 2021),2,8,601,True,True,timeout,False,89.98999999996478,4.743388997428931,1.8310845443562178,0.3190585133192587,0.00011111111111111112,0.7372765110136267,41.8767805814112,0.632177435527932,0.17601886712760112
art_2021,ART (IROS 2021),2,8,602,True,True,timeout,False,89.98999999996478,4.743388997428931,5.565126025501851,0.23641987548554216,0.06722222222222222,6.4267264412109935,51.2024787456317,0.6809044180633903,0.23595669235300318
art_2021,ART (IROS 2021),2,8,603,True,True,timeout,False,89.98999999996478,4.743388997428931,7.129989137582641,0.3153822155817513,0.23855555555555555,6.803414491140291,51.05657671843472,0.7204402287484355,0.22269652513641433
art_2021,ART (IROS 2021),2,8,604,True,True,timeout,False,89.98999999996478,4.743388997428931,6.4846737535666765,0.26538143469587705,0.1121111111111111,6.4998210791815705,50.97776988320584,0.6993741308655563,0.24505120916502152
art_2021,ART (IROS 2021),2,9,600,True,True,timeout,False,89.98999999996478,4.764284968999352,4.681028199745849,0.31470337920795466,0.0026666666666666666,6.07681751942757,44.74053644851467,0.6823037285345425,0.09611553545505584
art_2021,ART (IROS 2021),2,9,601,True,True,timeout,False,89.98999999996478,4.764284968999352,17.327540527973337,0.3068195510912394,0.083,5.892478458511246,50.514228072564244,0.8070240929160003,0.2184790166272367
art_2021,ART (IROS 2021),2,9,602,True,True,timeout,False,89.98999999996478,4.764284968999352,20.779503889156477,0.31643621595614946,0.03588888888888889,6.088405931384134,50.117095120166674,0.825132304081976,0.20389529101631212
art_2021,ART (IROS 2021),2,9,603,True,True,timeout,False,89.98999999996478,4.764284968999352,20.866598766517914,0.3150408472834486,0.01633333333333333,5.55272161129594,51.93057100063416,0.7713423101807293,0.21045414471307286
art_2021,ART (IROS 2021),2,9,604,True,True,timeout,False,89.98999999996478,4.764284968999352,16.138060608995172,0.3167611676599168,0.015444444444444445,5.539714136859425,51.186869850105026,0.7451433382765044,0.2032111430563303
art_2021,ART (IROS 2021),3,0,600,True,True,timeout,False,89.98999999996478,5.461240381564567,12.441768634680924,0.17181494460559565,0.031,12.218521416039092,46.81936091632974,0.7928596762346398,0.20901793532827723
art_2021,ART (IROS 2021),3,0,601,True,True,timeout,False,89.98999999996478,5.461240381564567,4.975969813302828,0.2477883982039224,0.003777777777777778,7.4799835154739505,43.52765057153899,0.7841852890342064,0.1865923864542855
art_2021,ART (IROS 2021),3,0,602,True,True,timeout,False,89.98999999996478,5.461240381564567,5.5222991778478665,0.28308950970008595,0.011,7.836810228107367,44.92079826624495,0.775194495336325,0.21835382023894384
art_2021,ART (IROS 2021),3,0,603,True,True,timeout,False,89.98999999996478,5.461240381564567,6.905123032070281,0.2220913124159022,0.001,7.4240915475678015,44.900000186142705,0.7987902709315805,0.22285169792957454
art_2021,ART (IROS 2021),3,0,604,True,True,success,True,79.599999999989,5.461240381564567,13.299753288740789,0.17035481841816003,0.18113302348951138,28.84263614639892,30.890720062650956,0.8059604926247772,0.13492145213643877
art_2021,ART (IROS 2021),3,1,600,True,True,timeout,False,89.98999999996478,5.395776342279187,2.485556912019597,0.28775235109169056,0.0,4.318993335741931,38.827606031135,0.7835576756230833,0.24791580878294403
art_2021,ART (IROS 2021),3,1,601,True,True,timeout,False,89.98999999996478,5.395776342279187,5.870328281782766,0.21848193399602922,0.2597777777777778,9.120854707988787,43.705106997077486,0.7502686553501949,0.16168208835008643
art_2021,ART (IROS 2021),3,1,602,True,True,success,True,50.870000000019985,5.395776342279187,8.790628333441333,0.19762079673430022,0.14720911949685533,11.754749273002965,17.521214028182047,0.7903657521187876,0.11729779043722934
art_2021,ART (IROS 2021),3,1,603,True,True,timeout,False,89.98999999996478,5.395776342279187,5.132737014295268,0.22719394808820237,0.012222222222222223,6.900874474870408,40.815867540011446,0.7497680211717918,0.24464589390825683
art_2021,ART (IROS 2021),3,1,604,True,True,timeout,False,89.98999999996478,5.395776342279187,2.616763868051808,0.23675413776858,0.001888888888888889,4.294817816088104,37.21703064619482,0.773200425417576,0.25169994334033974
art_2021,ART (IROS 2021),3,2,600,True,True,timeout,False,89.98999999996478,5.044162505429759,7.583048998043305,0.1817333063187042,0.6027777777777777,33.70484305943095,35.330277587741115,0.7153506726697458,0.05914457197900269
art_2021,ART (IROS 2021),3,2,601,True,True,timeout,False,89.98999999996478,5.044162505429759,8.23240538744398,0.17735914887192716,0.6363333333333333,33.7795395976259,31.116948584075782,0.7171730737914224,0.06021407792811474
art_2021,ART (IROS 2021),3,2,602,True,True,timeout,False,89.98999999996478,5.044162505429759,9.838850092339388,0.07637462348717383,0.6276666666666667,29.74582991804301,35.89229642664806,0.8562319131312194,0.06235678487111991
art_2021,ART (IROS 2021),3,2,603,True,True,timeout,False,89.98999999996478,5.044162505429759,10.764250422536216,0.17993652121265202,0.44666666666666666,25.484116163279786,34.104466078278264,0.8062484498280927,0.05986966061451942
art_2021,ART (IROS 2021),3,2,604,True,True,timeout,False,89.98999999996478,5.044162505429759,10.224859071786906,0.17484003612545107,0.5162222222222222,23.869910417096317,31.50480632305608,0.7995919944588079,0.06702804163825027
art_2021,ART (IROS 2021),3,3,600,True,True,timeout,False,89.98999999996478,5.333136967505311,4.844081621820907,0.14198268409616976,0.7394444444444445,33.31527275657864,20.216746288770025,0.6110767862104304,0.06188988388391275
art_2021,ART (IROS 2021),3,3,601,True,True,timeout,False,89.98999999996478,5.333136967505311,14.016736910566378,0.15490841130226696,0.46455555555555555,24.42984510495175,47.20181340646906,0.8639645032483418,0.1560870292001166
art_2021,ART (IROS 2021),3,3,602,True,True,timeout,False,89.98999999996478,5.333136967505311,5.197083026504919,0.2087694145847423,0.703,33.45093146870837,23.226910423893617,0.6056837807413487,0.07222708346107709
art_2021,ART (IROS 2021),3,3,603,True,True,timeout,False,89.98999999996478,5.333136967505311,4.750131852367647,0.19951579859664303,0.7373333333333333,33.233356859168964,16.228210698139435,0.598459570054707,0.060879087907439004
art_2021,ART (IROS 2021),3,3,604,True,True,timeout,False,89.98999999996478,5.333136967505311,5.494512271782424,0.17858110720812448,0.6991111111111111,33.202087029045785,19.415934024065614,0.6640273074034401,0.06527932675916266
art_2021,ART (IROS 2021),3,4,600,True,True,timeout,False,89.98999999996478,4.9891731493841736,13.495380951544307,0.17780248088084238,0.4061111111111111,25.238833383871917,31.480257098877416,0.8080116856153333,0.07414567568837892
art_2021,ART (IROS 2021),3,4,601,True,True,timeout,False,89.98999999996478,4.9891731493841736,7.597089381531997,0.06568681374448859,0.655,179.39769857813286,38.68562474556606,0.9028779540312974,0.666715810905863
art_2021,ART (IROS 2021),3,4,602,True,True,timeout,False,89.98999999996478,4.9891731493841736,1.9560443609463545,0.2841796870818719,0.0025555555555555557,7.089707537494025,41.92134036468924,0.7843433198037624,0.21055554858602868
art_2021,ART (IROS 2021),3,4,603,True,True,timeout,False,89.98999999996478,4.9891731493841736,10.468216652335181,0.17893569164576595,0.5556666666666666,30.74268250515893,32.180030737126096,0.813876677133365,0.09557397101381256
art_2021,ART (IROS 2021),3,4,604,True,True,timeout,False,89.98999999996478,4.9891731493841736,12.056627836361505,0.1785993433211993,0.5131111111111111,31.948217689732108,35.108824457833684,0.7921341584151756,0.08571521935251983
art_2021,ART (IROS 2021),3,5,600,True,True,timeout,False,89.98999999996478,5.098669602113449,14.659858718169076,0.14788384627040307,0.3566666666666667,38.93337890172585,32.16417774826519,0.8706023671854238,0.06490629544502136
art_2021,ART (IROS 2021),3,5,601,True,True,timeout,False,89.98999999996478,5.098669602113449,8.85613528110067,0.18148804494299065,0.5312222222222223,32.36354609191727,34.48087417620192,0.8205223912625474,0.12719527113887566
art_2021,ART (IROS 2021),3,5,602,True,True,timeout,False,89.98999999996478,5.098669602113449,11.905331202435546,0.180666955733206,0.4448888888888889,26.09764537019253,33.407787473595,0.7914420400740606,0.3481702233589959
art_2021,ART (IROS 2021),3,5,603,True,True,timeout,False,89.98999999996478,5.098669602113449,11.355722405615698,0.07710054651743592,0.44233333333333336,29.00603955587386,39.30801432763062,0.8286921121796248,0.3297961579131712
art_2021,ART (IROS 2021),3,5,604,True,True,timeout,False,89.98999999996478,5.098669602113449,3.1610638389726455,0.30956041574544685,0.0005555555555555556,7.076567045130256,40.291335188395415,0.7906788915117424,0.20629759610978093
art_2021,ART (IROS 2021),3,6,600,True,True,timeout,False,89.98999999996478,5.3139830049907,2.145127054349333,0.27949126413882913,0.0024444444444444444,7.233610947065789,40.76713556499593,0.7718504410259708,0.20812788901196558
art_2021,ART (IROS 2021),3,6,601,True,True,timeout,False,89.98999999996478,5.3139830049907,6.19490696066845,0.18615708999873637,0.2952222222222222,16.816790902296095,54.586991944858376,0.7806748175922704,0.044652011856032243
art_2021,ART (IROS 2021),3,6,602,True,True,timeout,False,89.98999999996478,5.3139830049907,4.950333358176168,0.16831853043959655,0.3018888888888889,17.076847488363395,54.76866905939761,0.7695810893793977,0.034378696224113936
art_2021,ART (IROS 2021),3,6,603,True,True,timeout,False,89.98999999996478,5.3139830049907,9.589142941033536,0.17921808958658647,0.36177777777777775,38.32140900901812,50.13074038916275,0.7463902656046602,0.11389388596207693
art_2021,ART (IROS 2021),3,6,604,True,True,timeout,False,89.98999999996478,5.3139830049907,2.066800990003541,0.24185604180386944,0.0022222222222222222,7.062367411518111,41.30880256731228,0.7786986091676079,0.20761090459895704
art_2021,ART (IROS 2021),3,7,600,True,True,timeout,False,89.98999999996478,5.404864277110972,16.732463815739784,0.19533945982228673,0.4033333333333333,12.517714211365822,42.036167415307176,0.8892528675588672,0.24371749182013958
art_2021,ART (IROS 2021),3,7,601,True,True,timeout,False,89.98999999996478,5.404864277110972,8.385015741744756,0.19690357919762802,0.33444444444444443,37.5902248515021,54.721431566836436,0.7742956213155845,0.09716046572007976
art_2021,ART (IROS 2021),3,7,602,True,True,timeout,False,89.98999999996478,5.404864277110972,11.771978066234258,0.1909796191613572,0.4172222222222222,38.255135679589735,29.33456168741427,0.804323546641594,0.07764663956755832
art_2021,ART (IROS 2021),3,7,603,True,True,timeout,False,89.98999999996478,5.404864277110972,7.905849544650352,0.19295568163925625,0.231,32.13582544673972,52.2166234626694,0.6895189689003159,0.08958102255625368
art_2021,ART (IROS 2021),3,7,604,True,True,timeout,False,89.98999999996478,5.404864277110972,19.8532363152655,0.19691872963788293,0.09955555555555555,13.299335448007376,44.18644265289037,0.8945364330627221,0.24733372870288312
art_2021,ART (IROS 2021),3,8,600,True,True,success,True,29.899999999994353,5.254153085118519,6.571396872250915,0.2014310016942661,0.08291541290538282,13.054656692572232,36.662202511386525,0.6519233221664229,0.06815337623543852
art_2021,ART (IROS 2021),3,8,601,True,True,success,True,27.199999999994247,5.254153085118519,6.45904788727033,0.19136324710850827,0.08232267548695332,12.260016443377147,33.371176767693875,0.6884791618878501,0.07311708911109904
art_2021,ART (IROS 2021),3,8,602,True,True,success,True,24.639999999995666,5.254153085118519,5.8846043655603655,0.21180250064485984,0.042190669371196754,11.585651613641716,39.821817545315106,0.6235481345420267,0.06193633627019237
art_2021,ART (IROS 2021),3,8,603,True,True,success,True,20.349999999998044,5.254153085118519,5.624922221515193,0.1968487241523864,0.04764243614931238,12.22365984640066,26.73632453421167,0.608379272022623,0.0635131773972054
art_2021,ART (IROS 2021),3,8,604,True,True,success,True,24.909999999995517,5.254153085118519,6.166000432452751,0.19125238922436338,0.05898876404494382,12.021729217455604,19.41249588810679,0.6811726469499881,0.060915509298803884
art_2021,ART (IROS 2021),3,9,600,True,True,success,True,40.830000000007715,5.238201563320949,9.144132602584614,0.22295827430007042,0.19809010773751223,30.953926134102307,34.369993675101696,0.7844072728737088,0.1349643922381427
art_2021,ART (IROS 2021),3,9,601,True,True,timeout,False,89.98999999996478,5.238201563320949,5.24501171262098,0.1901145949538363,0.20266666666666666,16.905863535226526,57.16145583872123,0.5839818799901773,0.11612873739698741
art_2021,ART (IROS 2021),3,9,602,True,True,success,True,83.3299999999803,5.238201563320949,13.558652406497956,0.20287308251339564,0.22210223182145428,31.3545268225357,36.853232131217474,0.8169329500678305,0.10822454330215887
art_2021,ART (IROS 2021),3,9,603,True,True,success,True,61.31000000003163,5.238201563320949,12.222457174450874,0.1564225200782643,0.2930528375733855,30.02454947805818,31.780066671649834,0.8091666635626229,0.1015677015424998
art_2021,ART (IROS 2021),3,9,604,True,True,timeout,False,89.98999999996478,5.238201563320949,2.3294132881633667,0.16852516946652518,0.002,7.049238505934634,42.1132426591999,0.7733668137556,0.20548308680024
art_2021,ART (IROS 2021),4,0,600,True,True,timeout,False,89.98999999996478,2.3121520205665473,3.6849314739436005,0.3066077461053186,0.0014444444444444444,8.103747930522877,34.04549133223106,0.7785038912941259,0.12307526481214222
art_2021,ART (IROS 2021),4,0,601,True,True,timeout,False,89.98999999996478,2.3121520205665473,10.123632038128813,0.3114304174514678,0.013444444444444445,13.459232717220733,41.287899476743426,0.8367175365543356,0.1695899489356532
art_2021,ART (IROS 2021),4,0,602,True,True,timeout,False,89.98999999996478,2.3121520205665473,4.449512479152165,0.31997779657784153,0.0036666666666666666,7.676003469151055,42.0367700150065,0.7644981897990959,0.14836157866840818
art_2021,ART (IROS 2021),4,0,603,True,True,timeout,False,89.98999999996478,2.3121520205665473,4.833653448182391,0.2960414750069549,0.010333333333333333,10.881812677405957,42.78815432373448,0.557773339006396,0.20832714427185794
art_2021,ART (IROS 2021),4,0,604,True,True,timeout,False,89.98999999996478,2.3121520205665473,5.035211513094517,0.30231169180983897,0.010222222222222223,7.798863159660644,34.809867461783014,0.7660867498760262,0.13510995294257688
art_2021,ART (IROS 2021),4,1,600,True,True,timeout,False,89.98999999996478,2.3248997891455074,2.597125655394852,0.3261267471898125,0.0012222222222222222,7.968778509242389,32.023050618855365,0.7992194722926561,0.12737202752581386
art_2021,ART (IROS 2021),4,1,601,True,True,timeout,False,89.98999999996478,2.3248997891455074,2.2716601570834034,0.3127080852488119,0.0044444444444444444,7.973631272991949,32.0213584207974,0.8015296041165322,0.13069852599844045
art_2021,ART (IROS 2021),4,1,602,True,True,timeout,False,89.98999999996478,2.3248997891455074,4.472500574120515,0.32002984268204304,0.025111111111111112,8.69641946443854,36.80571802914537,0.8070338838895962,0.13843045747986513
art_2021,ART (IROS 2021),4,1,603,True,True,timeout,False,89.98999999996478,2.3248997891455074,2.960216425724303,0.3138492398842223,0.0003333333333333333,7.920131623925302,32.03069631293244,0.8030267197408393,0.13338541855551195
art_2021,ART (IROS 2021),4,1,604,True,True,timeout,False,89.98999999996478,2.3248997891455074,7.424882512220427,0.2806143139975913,0.009555555555555555,13.568762848650008,37.610015413930064,0.7450071404758474,0.1479230538851033
art_2021,ART (IROS 2021),4,2,600,True,True,timeout,False,89.98999999996478,2.3255649804346774,8.18075430357126,0.24413940776390852,0.009,12.431081873350566,39.27857649863654,0.8194528611255163,0.15057461071159148
art_2021,ART (IROS 2021),4,2,601,True,True,timeout,False,89.98999999996478,2.3255649804346774,4.5750498376329585,0.2707891778295586,0.01411111111111111,8.43337164360681,33.06318572610577,0.8051622872953459,0.13307987575098223
art_2021,ART (IROS 2021),4,2,602,True,True,timeout,False,89.98999999996478,2.3255649804346774,4.707582623067131,0.29417082098386127,0.016777777777777777,7.885021382297453,37.7213394668455,0.8127825743735545,0.14451781155710508
art_2021,ART (IROS 2021),4,2,603,True,True,timeout,False,89.98999999996478,2.3255649804346774,2.5633539936972607,0.29713559499952125,0.0022222222222222222,8.98199169546404,32.53632752260296,0.8013891510451521,0.1283334643067044
art_2021,ART (IROS 2021),4,2,604,True,True,timeout,False,89.98999999996478,2.3255649804346774,5.152778304245973,0.25771515597048134,0.013888888888888888,12.27747276281966,36.39618835968722,0.8194020422945447,0.14003387500073367
art_2021,ART (IROS 2021),4,3,600,True,True,timeout,False,89.98999999996478,2.3298801283813275,4.856756519944886,0.3022800558166,0.012666666666666666,11.907042481205341,37.467854672799966,0.654176230273875,0.12608050259571982
art_2021,ART (IROS 2021),4,3,601,True,True,timeout,False,89.98999999996478,2.3298801283813275,12.743067672769772,0.3229745710556887,0.008777777777777778,6.376641330512512,45.9186787920857,0.8893521384588797,0.2267317395079587
art_2021,ART (IROS 2021),4,3,602,True,True,timeout,False,89.98999999996478,2.3298801283813275,5.782407547926779,0.29857927072894375,0.012444444444444444,13.148443460451073,38.75920082820354,0.7267012032773479,0.12101634589882593
art_2021,ART (IROS 2021),4,3,603,True,True,timeout,False,89.98999999996478,2.3298801283813275,2.36988753433912,0.3141594216330623,0.0,4.994856736332951,36.493206385489835,0.6230298586277639,0.1283365337489008
art_2021,ART (IROS 2021),4,3,604,True,True,timeout,False,89.98999999996478,2.3298801283813275,7.890232114557985,0.31946324846784746,0.006666666666666667,4.679462636391888,45.55190270336675,0.7003134485497002,0.20118578092092737
art_2021,ART (IROS 2021),4,4,600,True,True,timeout,False,89.98999999996478,2.3073934909696336,2.6661427837160163,0.3154242371989162,0.41533333333333333,19.45968736415898,23.317041444835226,0.7790580861240417,0.14527377057043667
art_2021,ART (IROS 2021),4,4,601,True,True,timeout,False,89.98999999996478,2.3073934909696336,2.9363305547277827,0.31433478387809044,0.4191111111111111,19.58185381793879,23.036534029687925,0.769494313131689,0.14905779424796878
art_2021,ART (IROS 2021),4,4,602,True,True,timeout,False,89.98999999996478,2.3073934909696336,3.2305465891860443,0.29700352648015427,0.0007777777777777777,8.270104720264168,31.56592251880679,0.8498406035576023,0.14480284832335147
art_2021,ART (IROS 2021),4,4,603,True,True,timeout,False,89.98999999996478,2.3073934909696336,3.215027799961348,0.3190655350351973,0.3873333333333333,19.71388037455779,23.113319870033717,0.7586942853822284,0.15852610937035816
art_2021,ART (IROS 2021),4,4,604,True,True,timeout,False,89.98999999996478,2.3073934909696336,2.3454270785987252,0.330520553053836,0.07333333333333333,9.201632910108998,41.64876159889569,0.8399156563728478,0.17429946181271422
art_2021,ART (IROS 2021),4,5,600,True,True,timeout,False,89.98999999996478,2.3296746586860384,2.4875420926363714,0.31616271824495845,0.003111111111111111,10.127842430677264,32.824492436978446,0.768628593602158,0.12485930641864665
art_2021,ART (IROS 2021),4,5,601,True,True,timeout,False,89.98999999996478,2.3296746586860384,6.220052376466457,0.2884410761670251,0.013111111111111112,6.290956393381221,43.80317631095068,0.5546921204402836,0.22275408247966605
art_2021,ART (IROS 2021),4,5,602,True,True,timeout,False,89.98999999996478,2.3296746586860384,8.702195248060532,0.2796597399794466,0.01622222222222222,8.423480810941099,39.7118478519537,0.7778328526425294,0.15872954583282825
art_2021,ART (IROS 2021),4,5,603,True,True,timeout,False,89.98999999996478,2.3296746586860384,7.6281443145134515,0.3050634083012804,0.010333333333333333,9.718448438345265,43.73090158716779,0.6025132419469866,0.20661614785196125
art_2021,ART (IROS 2021),4,5,604,True,True,timeout,False,89.98999999996478,2.3296746586860384,4.852214713964835,0.35071601744709413,0.004555555555555556,4.308978555877551,43.99368375833196,0.5840148588378169,0.2142670460563908
art_2021,ART (IROS 2021),4,6,600,True,True,timeout,False,89.98999999996478,2.3206247404178706,6.149962758574584,0.3091337945679773,0.013333333333333334,11.162387520376937,35.41840580853538,0.8096603811326284,0.14555186679538581
art_2021,ART (IROS 2021),4,6,601,True,True,timeout,False,89.98999999996478,2.3206247404178706,4.695872684996317,0.314866301248225,0.008444444444444444,7.994420035607679,32.73676711573683,0.820274814229432,0.1456340525687314
art_2021,ART (IROS 2021),4,6,602,True,True,timeout,False,89.98999999996478,2.3206247404178706,4.499919718785125,0.31552743746188894,0.01211111111111111,13.08943609556138,33.55447904582244,0.8257558945317068,0.15027028441917298
art_2021,ART (IROS 2021),4,6,603,True,True,timeout,False,89.98999999996478,2.3206247404178706,10.002061612165363,0.31067000359843633,0.020888888888888887,16.191138697303494,40.69941401620273,0.8541639614345954,0.16236795652556887
art_2021,ART (IROS 2021),4,6,604,True,True,timeout,False,89.98999999996478,2.3206247404178706,2.2721997523402533,0.2728855801741701,0.0013333333333333333,9.823061672294505,32.221968995040584,0.8153229967455043,0.13066200191330427
art_2021,ART (IROS 2021),4,7,600,True,True,timeout,False,89.98999999996478,2.3830356493850373,10.67069565956197,0.27230570860419223,0.019444444444444445,12.779602654289905,48.99796787779335,0.8406589506300622,0.19293476103269303
art_2021,ART (IROS 2021),4,7,601,True,True,timeout,False,89.98999999996478,2.3830356493850373,4.003260300436257,0.29497146678532293,0.008777777777777778,11.341257768330253,38.50035512391703,0.8132130576732844,0.15379272244930922
art_2021,ART (IROS 2021),4,7,602,True,True,timeout,False,89.98999999996478,2.3830356493850373,17.137831285116416,0.39237829856682904,0.017888888888888888,5.117929583592633,45.58162157044184,0.9124077017895458,0.22578447394089213
art_2021,ART (IROS 2021),4,7,603,True,True,timeout,False,89.98999999996478,2.3830356493850373,17.083525066950795,0.37180505626283383,0.022444444444444444,4.7483826545296495,45.74909697687213,0.9007494947589416,0.22297187801430518
art_2021,ART (IROS 2021),4,7,604,True,True,timeout,False,89.98999999996478,2.3830356493850373,1.343452011805852,0.2948777921342356,0.0,9.430623532920054,49.027208769353024,0.7894222717835139,0.16048315591688536
art_2021,ART (IROS 2021),4,8,600,True,True,timeout,False,89.98999999996478,2.308215919663078,3.636824804555152,0.3022230867998954,0.04622222222222222,16.680079889347173,39.820566264740485,0.7646496734598145,0.16000477673570837
art_2021,ART (IROS 2021),4,8,601,True,True,timeout,False,89.98999999996478,2.308215919663078,4.107155832814877,0.306327016695386,0.04088888888888889,16.45162466749297,44.93234775440073,0.7891270930526126,0.1940673108660269
art_2021,ART (IROS 2021),4,8,602,True,True,timeout,False,89.98999999996478,2.308215919663078,3.67505113552461,0.3251567041125484,0.034666666666666665,15.735810992456212,38.65451593760172,0.7858382287274237,0.15746113347468105
art_2021,ART (IROS 2021),4,8,603,True,True,timeout,False,89.98999999996478,2.308215919663078,3.9840722551304877,0.3177594360116375,0.007,10.911960703376073,42.46070953925136,0.7973488247038801,0.1656911779497238
art_2021,ART (IROS 2021),4,8,604,True,True,timeout,False,89.98999999996478,2.308215919663078,3.9159957502275295,0.31143950850170576,0.03866666666666667,16.4902688816691,43.60416693420288,0.8329840242350024,0.16139445576038136
art_2021,ART (IROS 2021),4,9,600,True,True,timeout,False,89.98999999996478,2.307102692126794,4.648626731030081,0.31627899439535134,0.004666666666666667,7.693131767440618,35.30437623338632,0.8365522679328457,0.14534416261586938
art_2021,ART (IROS 2021),4,9,601,True,True,timeout,False,89.98999999996478,2.307102692126794,3.9243138179653885,0.3137975044036847,0.0034444444444444444,7.573030072053232,35.77630908272431,0.8260986656955497,0.14434482849559432
art_2021,ART (IROS 2021),4,9,602,True,True,timeout,False,89.98999999996478,2.307102692126794,2.6808235708622314,0.324518252016609,0.06655555555555556,10.76424934068838,41.712823558931326,0.723475678368565,0.16333604666277676
art_2021,ART (IROS 2021),4,9,603,True,True,timeout,False,89.98999999996478,2.307102692126794,3.6986412425732658,0.33058763928654133,0.002,7.6115985171727205,32.462090279647164,0.8326354636937074,0.1379859785421255
art_2021,ART (IROS 2021),4,9,604,True,True,timeout,False,89.98999999996478,2.307102692126794,4.805327099590561,0.3097785287190342,0.005222222222222222,7.663531073772281,34.53403145975725,0.8406211411504786,0.14490547717478247


==> figures/real_world_deployment/manifest.json <==
{
  "excluded_panel": {
    "reason": "photograph already used in the first-page teaser",
    "source_crop_xyxy": [
      12,
      582,
      780,
      1135
    ]
  },
  "layout_owner": "paper/root.tex",
  "output_dir": "paper/figures/real_world_deployment",
  "panels": [
    {
      "key": "rviz_route",
      "label": "Planned route in RViz",
      "output": "paper/figures/real_world_deployment/rviz_route.png",
      "output_sha256": "87f121d62069cf6d9b59760277fb87fb70468b474fa050c3647b6a33de147911",
      "output_size_px": [
        753,
        502
      ],
      "source_crop_xyxy": [
        26,
        51,
        779,
        553
      ]
    },
    {
      "key": "rviz_lidar",
      "label": "LiDAR localization",
      "output": "paper/figures/real_world_deployment/rviz_lidar.png",
      "output_sha256": "2d58181599598d6195326b1a1dbc008f698845815d0efd35e77d1db9aae2ebc2",
      "output_size_px": [
        777,
        518
      ],
      "source_crop_xyxy": [
        812,
        27,
        1589,
        545
      ]
    },
    {
      "key": "execution_front",
      "label": "Physical execution I",
      "output": "paper/figures/real_world_deployment/execution_front.png",
      "output_sha256": "9ccb53078c5cf40b4efcd6e0009b5c596ca27c273365b9f77b2abca0c11a112b",
      "output_size_px": [
        730,
        487
      ],
      "source_crop_xyxy": [
        1609,
        42,
        2339,
        529
      ]
    },
    {
      "key": "execution_overhead",
      "label": "Physical execution II",
      "output": "paper/figures/real_world_deployment/execution_overhead.png",
      "output_sha256": "f6375e688d778e663a40c7db613dd1cf0aeb96642e718085f9403ac741656748",
      "output_size_px": [
        762,
        508
      ],
      "source_crop_xyxy": [
        800,
        606,
        1562,
        1114
      ]
    }
  ],
  "schema_version": 3,
  "source": "paper/figures/hardware_validation.jpg",
  "source_sha256": "54c3aaec3bbe7667872836abfee5d96ebf6d77c597cc17704aa01233651b9b60",
  "source_size_px": [
    2400,
    1146
  ]
}


==> figures/teaser.json <==
{
  "body_aware_search_panel": {
    "body_outline_fractions": [
      0.18,
      0.48,
      0.78
    ],
    "edge_count": 272,
    "elevation_deg": 45.0,
    "graph_semantics": "single undifferentiated terrain graph",
    "image_size_px": [
      1800,
      650
    ],
    "node_count": 103,
    "output": "assets/teaser_body_aware_graph_search.png",
    "route_shown": true,
    "view": "principal_front_elevated"
  },
  "composition": {
    "figure_size_in": [
      3.45,
      3.55
    ],
    "labels": [
      "Challenging Terrain",
      "Terrain Graph",
      "Body-Aware Graph Search",
      "Simulation",
      "Real-World"
    ],
    "output_pdf": "paper/figures/teaser.pdf",
    "output_png": "paper/figures/teaser.png",
    "raster_dpi": 300
  },
  "figure_semantics": "high-level visual narrative from scanned terrain to an undifferentiated terrain graph, one body-aware route, and simulation/hardware validation",
  "hardware": {
    "crop_box_xyxy": [
      12,
      582,
      780,
      1135
    ],
    "image_size_px": [
      768,
      553
    ],
    "output": "assets/teaser_real_world.png",
    "source": "paper/figures/hardware_validation.jpg",
    "source_sha256": "54c3aaec3bbe7667872836abfee5d96ebf6d77c597cc17704aa01233651b9b60"
  },
  "planning_inputs": {
    "elevation": "data/elevation/scene1.npz",
    "elevation_sha256": "9505df6c23b58d1be58b666e264f5ddbe1e4cdfefd0ea9e354a8771235b18d90",
    "graph": "shared/trg_planning/common/raw/scene1/run_000/graph.json.gz",
    "graph_sha256": "7fb212ef65b52ec470bff36115970177db0432130fd79cdb2817df18e6e7fb01",
    "route": "methods/rb_trg/results/routes/scene1/run_000/route.json",
    "route_sha256": "d97f7592768aca759121d8fbacc4c7066d1644bd645c9363ab999efaa13bb099"
  },
  "point_cloud": {
    "path": "assets/all_field_snapshot.png",
    "sha256": "0585b05ad72a65c953abe5586184eaec5adaeba1331dd55ef4f94d8268301436"
  },
  "run_index": 0,
  "scene_id": 1,
  "schema_version": 1,
  "simulation": {
    "path": "assets/mujoco_rb_trg_scene3_run000_seed600_motion_trace.png",
    "sha256": "b33ffa7fb39173bb0849f42b3c5ecefa4020054cbfcc516da1cbb8a0b2bd3988"
  },
  "terrain_graph_panel": {
    "body_outline_fractions": [],
    "edge_count": 272,
    "elevation_deg": 45.0,
    "graph_semantics": "single undifferentiated terrain graph",
    "image_size_px": [
      1800,
      650
    ],
    "node_count": 103,
    "output": "assets/teaser_terrain_graph.png",
    "route_shown": false,
    "view": "principal_front_elevated"
  }
}

